Physical Nature and Orbital Behavior of the Eclipsing System UZ Leonis

New CCD photometric observations of UZ Leo were obtained between February 2012 and April 2013, and on February 2017. Its physical properties were derived from detailed analyses of our light curves and existing radial velocities. The results indicate that this system is a totally-eclipsing A-subtype overcontact binary with both a high fill-out factor of 76 \% and a third light source contributing 12 \% light in the $B$ bandpass, 10 \% in $V$, and 7 \% in $R$. The light residuals between observations and theoretical models are satisfactorily fitted by adopting a magnetic cool spot on the more massive primary star. Including our 12 measurements, a total of 172 eclipse times were used for ephemeris computations. We found that the orbital period of UZ Leo has varied due to a periodic oscillation superposed on an upward parabolic variation. The observed period increase at a rate of $+3.49 \times 10^{-7}$ d yr$^{-1}$ can be plausibly explained by some combination of non-conservative mass transfer from the secondary to the primary component and angular momentum loss due to magnetic braking. The period and semi-amplitude of the oscillation are about 139 yrs and 0.0225 d, respectively, which is interpreted as a light-time effect due to a third component with a mass of $M_3 \sin i_3$ = 0.30 M$_\odot$. Because the third lights of 7$-$12 \% indicate that the circumbinary object is very overluminous for its mass, it would possibly match a white dwarf, rather than an M-type main sequence.

==> table1.dat <==
Table 1. CCD photometric data of UZ Leo observed in 2012 and 2013. 
==================================================================================
      HJD        Delta B          HJD        Delta V          HJD        Delta R   
----------------------------------------------------------------------------------
 2455977.25010   -2.3153     2455977.25039   -2.2050     2455977.25066   -2.1134
 2455977.25132   -2.3214     2455977.25162   -2.2067     2455977.25188   -2.1101
 2455977.25229   -2.3084     2455977.25259   -2.1871     2455977.25287   -2.1119
 2455977.25330   -2.3155     2455977.25360   -2.2008     2455977.25388   -2.1073
 2455977.25431   -2.3131     2455977.25462   -2.1960     2455977.25490   -2.1127
 2455977.25532   -2.3193     2455977.25563   -2.1875     2455977.25591   -2.1173
 2455977.25634   -2.3032     2455977.25664   -2.1846     2455977.25693   -2.1146
 2455977.25735   -2.3085     2455977.25766   -2.2011     2455977.25794   -2.1144
 2455977.25837   -2.3100     2455977.25969   -2.2005     2455977.25896   -2.1151
 2455977.25939   -2.3205     2455977.26071   -2.1885     2455977.25998   -2.1173
 2455977.26040   -2.3212     2455977.26173   -2.2105     2455977.26099   -2.1149
 2455977.26142   -2.3113     2455977.26275   -2.2000     2455977.26201   -2.1213
 2455977.26244   -2.3055     2455977.26377   -2.2084     2455977.26303   -2.1128
 2455977.26346   -2.3227     2455977.26478   -2.2014     2455977.26405   -2.1168
 2455977.26448   -2.3033     2455977.26580   -2.2020     2455977.26506   -2.1088
 2455977.26549   -2.3020     2455977.26664   -2.1999     2455977.26692   -2.0980
 2455977.26633   -2.3222     2455977.26765   -2.2127     2455977.26794   -2.1225
 2455977.26735   -2.3183     2455977.26868   -2.2142     2455977.26896   -2.1219
 2455977.26836   -2.3128     2455977.26969   -2.1993     2455977.26998   -2.1197
 2455977.26938   -2.3313     2455977.27072   -2.2089     2455977.27100   -2.1049
 2455977.27041   -2.3275     2455977.27174   -2.2146     2455977.27288   -2.1254
 2455977.27143   -2.3186     2455977.27259   -2.2113     2455977.27391   -2.1188
 2455977.27228   -2.3326     2455977.27362   -2.2202     2455977.27494   -2.1295
 2455977.27331   -2.3372     2455977.27465   -2.2332     2455977.27597   -2.1494
 2455977.27434   -2.3432     2455977.27568   -2.2308     2455977.27700   -2.1414
 2455977.27537   -2.3398     2455977.27672   -2.2376     2455977.27804   -2.1442
 2455977.27641   -2.3414     2455977.27775   -2.2493     2455977.27907   -2.1440
 2455977.27744   -2.3572     2455977.27878   -2.2386     2455977.28011   -2.1571
 2455977.27847   -2.3579     2455977.27982   -2.2638     2455977.28200   -2.1806
 2455977.27951   -2.3881     2455977.28085   -2.2570     2455977.28303   -2.1723
 2455977.28054   -2.3735     2455977.28171   -2.2585     2455977.28407   -2.1884
 2455977.28139   -2.3758     2455977.28274   -2.2909     2455977.28510   -2.1911
 2455977.28243   -2.3982     2455977.28378   -2.2835     2455977.28614   -2.2021
 2455977.28347   -2.4097     2455977.28482   -2.2854     2455977.28718   -2.2161
 2455977.28450   -2.4196     2455977.28585   -2.3066     2455977.28821   -2.2243
 2455977.28554   -2.4048     2455977.28689   -2.3005     2455977.28957   -2.2376
 2455977.28657   -2.4173     2455977.28792   -2.3170     2455977.29061   -2.2338
 2455977.28761   -2.4234     2455977.28929   -2.3252     2455977.29164   -2.2427
 2455977.28864   -2.4313     2455977.29032   -2.3345     2455977.29268   -2.2481
 2455977.29001   -2.4535     2455977.29136   -2.3345     2455977.29372   -2.2667
 2455977.29104   -2.4655     2455977.29239   -2.3519     2455977.29475   -2.2750
 2455977.29208   -2.4704     2455977.29343   -2.3549     2455977.29665   -2.2853
 2455977.29311   -2.4729     2455977.29446   -2.3696     2455977.29742   -2.2599
 2455977.29415   -2.4882     2455977.29550   -2.3684     2455977.29846   -2.2935
 2455977.29519   -2.4947     2455977.29636   -2.3758     2455977.29951   -2.2963
 2455977.29605   -2.4960     2455977.29713   -2.3974     2455977.30056   -2.3138
 2455977.29785   -2.5162     2455977.29817   -2.3865     2455977.30161   -2.3135
 2455977.29890   -2.5261     2455977.29922   -2.3949     2455977.30266   -2.3236
 2455977.29995   -2.5207     2455977.30027   -2.4147     2455977.30371   -2.3294
 2455977.30100   -2.5233     2455977.30132   -2.4082     2455977.30476   -2.3243
 2455977.30205   -2.5514     2455977.30237   -2.4148     2455977.30581   -2.3513
 2455977.30310   -2.5390     2455977.30342   -2.4282     2455977.30686   -2.3409
 2455977.30415   -2.5548     2455977.30447   -2.4281     2455977.30791   -2.3467
 2455977.30520   -2.5643     2455977.30552   -2.4377     2455977.31015   -2.3608
 2455977.30625   -2.5592     2455977.30657   -2.4504     2455977.31113   -2.3819
 2455977.30730   -2.5740     2455977.30762   -2.4482     2455977.31212   -2.3834
 2455977.30835   -2.5957     2455977.30987   -2.4714     2455977.31310   -2.3916
 2455977.31056   -2.5921     2455977.31086   -2.4761     2455977.31382   -2.3773
 2455977.31154   -2.6012     2455977.31184   -2.4753     2455977.31521   -2.4052
 2455977.31253   -2.6174     2455977.31283   -2.4852     2455977.31645   -2.3965
 2455977.31422   -2.6267     2455977.31354   -2.4885     2455977.31743   -2.4189
 2455977.31587   -2.6291     2455977.31452   -2.5025     2455977.31841   -2.4148
 2455977.31685   -2.6224     2455977.31617   -2.5240     2455977.31939   -2.4192
 2455977.31784   -2.6539     2455977.31715   -2.5072     2455977.32010   -2.4296
 2455977.31882   -2.6457     2455977.31814   -2.5189     2455977.32108   -2.4236
 2455977.32051   -2.6591     2455977.31912   -2.5301     2455977.32186   -2.4342
 2455977.32149   -2.6625     2455977.31983   -2.5283     2455977.32284   -2.4256
 2455977.32227   -2.6473     2455977.32081   -2.5223     2455977.32382   -2.4345
 2455977.32325   -2.6680     2455977.32257   -2.5351     2455977.32481   -2.4386
 2455977.32424   -2.6684     2455977.32355   -2.5437     2455977.32580   -2.4498
 2455977.32522   -2.6872     2455977.32453   -2.5454     2455977.32679   -2.4517
 2455977.32621   -2.6777     2455977.32552   -2.5763     2455977.32778   -2.4532
 2455977.32720   -2.6933     2455977.32651   -2.5486     2455977.32877   -2.4724
 2455977.32819   -2.6938     2455977.32750   -2.5645     2455977.32975   -2.4888
 2455977.32918   -2.6979     2455977.32849   -2.5778     2455977.33074   -2.4660
 2455977.33017   -2.6903     2455977.32948   -2.5749     2455977.33145   -2.4685
 2455977.33186   -2.7067     2455977.33046   -2.5864     2455977.33243   -2.4765
 2455977.33285   -2.7175     2455977.33118   -2.5950     2455977.33342   -2.4961
 2455977.33384   -2.7108     2455977.33216   -2.5968     2455977.33441   -2.4904
 2455977.33483   -2.7111     2455977.33315   -2.5986     2455977.33541   -2.5087
 2455977.33582   -2.7261     2455977.33414   -2.5834     2455977.33640   -2.5017
 2455977.33682   -2.7261     2455977.33513   -2.6018     2455977.33739   -2.5097
 2455977.33781   -2.7432     2455977.33612   -2.6070     2455977.33838   -2.4963
 2455977.33880   -2.7345     2455977.33711   -2.6118     2455977.33937   -2.4877
 2455977.33979   -2.7321     2455977.33810   -2.6145     2455977.34037   -2.5119
 2455977.34079   -2.7646     2455977.33910   -2.6260     2455977.34136   -2.5255
 2455977.34178   -2.7511     2455977.34009   -2.6257     2455977.34236   -2.5161
 2455977.34278   -2.7503     2455977.34109   -2.6220     2455977.34335   -2.5316
 2455977.34377   -2.7482     2455977.34208   -2.6472     2455977.34435   -2.5297
 2455977.34476   -2.7662     2455977.34308   -2.6458     2455977.34534   -2.5294
 2455977.34576   -2.7596     2455977.34407   -2.6282     2455977.34634   -2.5365
 2455977.34676   -2.7628     2455977.34506   -2.6280     2455977.34733   -2.5331
 2455977.34775   -2.7622     2455977.34606   -2.6426     2455977.34833   -2.5432
 2455977.34875   -2.7648     2455977.34705   -2.6404     2455977.34932   -2.5479
 2455977.34974   -2.7735     2455977.34805   -2.6528     2455977.35032   -2.5506
 2455977.35074   -2.7872     2455977.34905   -2.6464     2455977.35132   -2.5439
 2455977.35174   -2.7754     2455977.35004   -2.6588     2455977.35235   -2.5469
 2455977.35277   -2.7875     2455977.35104   -2.6731     2455977.35335   -2.5756
 2455977.35377   -2.7820     2455977.35204   -2.6473     2455977.35435   -2.5754
 2455977.35477   -2.7900     2455977.35306   -2.6543     2455977.35515   -2.5877
 2455977.35557   -2.7977     2455977.35407   -2.6670     2455977.35615   -2.5712
 2455977.35658   -2.8149     2455977.35587   -2.6433     2455977.35716   -2.5634
 2455977.35758   -2.8179     2455977.35688   -2.6748     2455977.35816   -2.5718
 2455977.35858   -2.7898     2455977.35788   -2.6837     2455977.35916   -2.5871
 2455977.35959   -2.8240     2455977.35889   -2.6881     2455977.36017   -2.5886
 2455977.36059   -2.8256     2455977.35989   -2.6817     2455977.36117   -2.5974
 2455977.36159   -2.8102     2455977.36089   -2.6685     2455977.36217   -2.5806
 2455977.36260   -2.8144     2455977.36189   -2.6895     2455977.36317   -2.6133
 2455977.36360   -2.8194     2455977.36289   -2.7024     2455977.36418   -2.6001
 2455977.36460   -2.8299     2455977.36390   -2.6958     2455977.36518   -2.6258
 2455977.36560   -2.8173     2455977.36490   -2.7056     2455977.36618   -2.6255
 2455977.36661   -2.8288     2455977.36590   -2.7086     2455977.36719   -2.5968
 2455977.36761   -2.8364     2455977.36691   -2.6976     2455977.36819   -2.6176
 2455977.36862   -2.8445     2455977.36791   -2.7005     2455977.36920   -2.6105
 2455977.36963   -2.8242     2455977.36892   -2.7155     2455977.37021   -2.6029
 2455977.37063   -2.8334     2455977.36993   -2.7121     2455977.37122   -2.5920
 2455977.37164   -2.8379     2455977.37093   -2.6953     2455977.37223   -2.6162
 2455977.37265   -2.8230     2455977.37195   -2.7126     2455977.37323   -2.6033
 2455977.37366   -2.8396     2455977.37295   -2.7235     2455977.37424   -2.5876
 2455977.37467   -2.8371     2455977.37396   -2.7102     2455977.37526   -2.6257
 2455977.37568   -2.8321     2455977.37497   -2.7259     2455977.37627   -2.6145
 2455977.37670   -2.8172     2455977.37599   -2.7096     2455977.37728   -2.6194
 2455977.37771   -2.8383     2455977.37700   -2.7059     2455977.37829   -2.6123
 2455977.37872   -2.8518     2455977.37801   -2.7046     2455977.37930   -2.6546
 2455977.37973   -2.8399     2455977.37902   -2.7235     2455977.38032   -2.6536
 2455977.38074   -2.8575     2455977.38003   -2.7213     2455977.38133   -2.6016
 2455977.38176   -2.8483     2455977.38105   -2.7484     2455977.38235   -2.6257
 2455977.38278   -2.8672     2455977.38206   -2.7430     2455977.38337   -2.6036
 2455977.38380   -2.8491     2455977.38308   -2.7420     2455977.38438   -2.6155
 2455977.38482   -2.8490     2455977.38410   -2.7468     2455977.38541   -2.6468
 2455977.38584   -2.8313     2455977.38512   -2.7175     2455977.38643   -2.6356
 2455977.38686   -2.8587     2455977.38614   -2.7569     2455977.38745   -2.6263
 2455978.03181   -2.8628     2455977.38717   -2.7499     2455978.03242   -2.6236
 2455978.03287   -2.8693     2455978.03214   -2.7439     2455978.03345   -2.6350
 2455978.03390   -2.8628     2455978.03318   -2.7258     2455978.03448   -2.6296
 2455978.03494   -2.8487     2455978.03421   -2.7242     2455978.03551   -2.6361
 2455978.03597   -2.8727     2455978.03524   -2.7157     2455978.03654   -2.6117
 2455978.03702   -2.8622     2455978.03627   -2.7061     2455978.03760   -2.6076
 2455978.03806   -2.8612     2455978.03733   -2.7319     2455978.03863   -2.6301
 2455978.03909   -2.8480     2455978.03836   -2.7339     2455978.03966   -2.6299
 2455978.04012   -2.8541     2455978.03939   -2.7284     2455978.04069   -2.6141
 2455978.04114   -2.8601     2455978.04042   -2.7240     2455978.04171   -2.6361
 2455978.04217   -2.8444     2455978.04145   -2.7325     2455978.04274   -2.6149
 2455978.04320   -2.8478     2455978.04248   -2.7335     2455978.04377   -2.6023
 2455978.04423   -2.8497     2455978.04351   -2.7001     2455978.04567   -2.6238
 2455978.04510   -2.8483     2455978.04454   -2.7153     2455978.04670   -2.6092
 2455978.04613   -2.8464     2455978.04540   -2.7198     2455978.04860   -2.6443
 2455978.04716   -2.8277     2455978.04644   -2.7274     2455978.04963   -2.6290
 2455978.04803   -2.8470     2455978.04747   -2.7293     2455978.05153   -2.6155
 2455978.04906   -2.8571     2455978.04833   -2.7215     2455978.05256   -2.6113
 2455978.05009   -2.8405     2455978.04936   -2.7296     2455978.05446   -2.6050
 2455978.05096   -2.8143     2455978.05039   -2.7145     2455978.05549   -2.5986
 2455978.05199   -2.8452     2455978.05126   -2.7256     2455978.05653   -2.6173
 2455978.05302   -2.8412     2455978.05229   -2.7178     2455978.05756   -2.6043
 2455978.05388   -2.8293     2455978.05332   -2.7130     2455978.05809   -2.5839
 2455978.05492   -2.8227     2455978.05419   -2.7323     2455978.05913   -2.5882
 2455978.05595   -2.8269     2455978.05522   -2.7259     2455978.06017   -2.6043
 2455978.05699   -2.8355     2455978.05626   -2.7051     2455978.06122   -2.5935
 2455978.05855   -2.8174     2455978.05729   -2.7108     2455978.06226   -2.5913
 2455978.05959   -2.8168     2455978.05886   -2.7102     2455978.06311   -2.5843
 2455978.06064   -2.8253     2455978.05990   -2.6871     2455978.06415   -2.5894
 2455978.06168   -2.8165     2455978.06094   -2.6961     2455978.06608   -2.5814
 2455978.06273   -2.8092     2455978.06199   -2.6867     2455978.06713   -2.6006
 2455978.06357   -2.8117     2455978.06388   -2.6892     2455978.06818   -2.5826
 2455978.06462   -2.8189     2455978.06493   -2.6853     2455978.06924   -2.5797
 2455978.06550   -2.8137     2455978.06581   -2.6677     2455978.07029   -2.5637
 2455978.06655   -2.7969     2455978.06686   -2.6728     2455978.07134   -2.5724
 2455978.06760   -2.7913     2455978.06791   -2.6889     2455978.07239   -2.5733
 2455978.06865   -2.7890     2455978.06896   -2.6710     2455978.07344   -2.5719
 2455978.06970   -2.7921     2455978.07001   -2.6777     2455978.07450   -2.5422
 2455978.07075   -2.7909     2455978.07106   -2.6773     2455978.07555   -2.5499
 2455978.07181   -2.7908     2455978.07212   -2.6644     2455978.07640   -2.5537
 2455978.07286   -2.7762     2455978.07317   -2.6731     2455978.07745   -2.5457
 2455978.07391   -2.7875     2455978.07422   -2.6544     2455978.07851   -2.5479
 2455978.07496   -2.7780     2455978.07527   -2.6571     2455978.07956   -2.5486
 2455978.07601   -2.7776     2455978.07717   -2.6431     2455978.08061   -2.5330
 2455978.07686   -2.7578     2455978.07823   -2.6401     2455978.08166   -2.5474
 2455978.07792   -2.7695     2455978.07928   -2.6376     2455978.08271   -2.5494
 2455978.07897   -2.7575     2455978.08034   -2.6514     2455978.08376   -2.5085
 2455978.08003   -2.7539     2455978.08139   -2.6281     2455978.08482   -2.5237
 2455978.08108   -2.7511     2455978.08244   -2.6419     2455978.08587   -2.5190
 2455978.08213   -2.7570     2455978.08349   -2.6259     2455978.08692   -2.5251
 2455978.08318   -2.7485     2455978.08454   -2.6227     2455978.08797   -2.5121
 2455978.08423   -2.7500     2455978.08559   -2.6278     2455978.08902   -2.5186
 2455978.08528   -2.7321     2455978.08664   -2.6201     2455978.09007   -2.4990
 2455978.08633   -2.7385     2455978.08769   -2.6221     2455978.09201   -2.4987
 2455978.08738   -2.7336     2455978.08875   -2.6182     2455978.09307   -2.5128
 2455978.08844   -2.7217     2455978.08980   -2.6117     2455978.09412   -2.5033
 2455978.08949   -2.7338     2455978.09085   -2.6088     2455978.09518   -2.4903
 2455978.09054   -2.7161     2455978.09174   -2.5920     2455978.09623   -2.4874
 2455978.09143   -2.7209     2455978.09279   -2.6045     2455978.09729   -2.4971
 2455978.09248   -2.7116     2455978.09385   -2.5896     2455978.09834   -2.4708
 2455978.09354   -2.7227     2455978.09490   -2.6048     2455978.09939   -2.4846
 2455978.09459   -2.7072     2455978.09596   -2.5809     2455978.10044   -2.4679
 2455978.09564   -2.7051     2455978.09701   -2.5816     2455978.10150   -2.4643
 2455978.09670   -2.7123     2455978.09806   -2.5692     2455978.10255   -2.4746
 2455978.09775   -2.6988     2455978.09912   -2.5837     2455978.10329   -2.4657
 2455978.09881   -2.6898     2455978.10017   -2.5673     2455978.10523   -2.4545
 2455978.09986   -2.6990     2455978.10122   -2.5780     2455978.10628   -2.4563
 2455978.10091   -2.6832     2455978.10227   -2.5656     2455978.10733   -2.4387
 2455978.10196   -2.6904     2455978.10302   -2.5667     2455978.10838   -2.4531
 2455978.10376   -2.6798     2455978.10407   -2.5602     2455978.10943   -2.4508
 2455978.10464   -2.6722     2455978.10495   -2.5480     2455978.11363   -2.4234
 2455978.10569   -2.6702     2455978.10601   -2.5567     2455978.11468   -2.4198
 2455978.10675   -2.6620     2455978.10706   -2.5516     2455978.11679   -2.4029
 2455978.10779   -2.6603     2455978.10810   -2.5534     2455978.11784   -2.3897
 2455978.10885   -2.6496     2455978.10916   -2.5279     2455978.11889   -2.4082
 2455978.10990   -2.6455     2455978.11021   -2.5381     2455978.11994   -2.4112
 2455978.11095   -2.6409     2455978.11126   -2.5351     2455985.01813   -2.2452
 2455978.11200   -2.6450     2455978.11231   -2.5213     2455985.01935   -2.2612
 2455978.11305   -2.6357     2455978.11336   -2.5275     2455985.02059   -2.2478
 2455978.11410   -2.6402     2455978.11441   -2.5147     2455985.02182   -2.2681
 2455978.11515   -2.6188     2455978.11546   -2.5070     2455985.02305   -2.2827
 2455978.11620   -2.6095     2455978.11651   -2.5122     2455985.02429   -2.2914
 2455978.11725   -2.6034     2455978.11756   -2.5078     2455985.02553   -2.2974
 2455978.11831   -2.6007     2455978.11967   -2.4849     2455985.02677   -2.3003
 2455978.12041   -2.6042     2455978.12072   -2.4803     2455985.02795   -2.2911
 2455985.01746   -2.4497     2455985.01780   -2.3374     2455985.02907   -2.3088
 2455985.01869   -2.4567     2455985.01903   -2.3295     2455985.03020   -2.3134
 2455985.01992   -2.4629     2455985.02026   -2.3474     2455985.03524   -2.3637
 2455985.02115   -2.4688     2455985.02149   -2.3618     2455985.03639   -2.3590
 2455985.02238   -2.4860     2455985.02273   -2.3581     2455985.03763   -2.3691
 2455985.02362   -2.4916     2455985.02397   -2.3590     2455985.03886   -2.3762
 2455985.02486   -2.5001     2455985.02521   -2.3777     2455985.04009   -2.3746
 2455985.02610   -2.4992     2455985.02645   -2.3908     2455985.04132   -2.3829
 2455985.02728   -2.5086     2455985.02763   -2.3982     2455985.04255   -2.3927
 2455985.02846   -2.5181     2455985.02878   -2.3948     2455985.04379   -2.4201
 2455985.02958   -2.5355     2455985.02991   -2.4053     2455985.04502   -2.4090
 2455985.03462   -2.5561     2455985.03495   -2.4338     2455985.04625   -2.4186
 2455985.03575   -2.5697     2455985.03610   -2.4552     2455985.04749   -2.4183
 2455985.03696   -2.5757     2455985.03731   -2.4579     2455985.04872   -2.4385
 2455985.03819   -2.5861     2455985.03854   -2.4674     2455985.04996   -2.4277
 2455985.03943   -2.5906     2455985.03978   -2.4754     2455985.05120   -2.4266
 2455985.04066   -2.5988     2455985.04101   -2.4722     2455985.05243   -2.4388
 2455985.04189   -2.6014     2455985.04224   -2.4891     2455985.05367   -2.4415
 2455985.04312   -2.6114     2455985.04347   -2.5016     2455985.05491   -2.4452
 2455985.04436   -2.6142     2455985.04471   -2.4982     2455985.05615   -2.4643
 2455985.04559   -2.6237     2455985.04594   -2.4998     2455985.05739   -2.4478
 2455985.04682   -2.6193     2455985.04717   -2.5148     2455985.05862   -2.4633
 2455985.04805   -2.5906     2455985.04841   -2.5176     2455985.05986   -2.4671
 2455985.04929   -2.6382     2455985.04964   -2.5212     2455985.06110   -2.4763
 2455985.05053   -2.6512     2455985.05088   -2.5323     2455985.06234   -2.4776
 2455985.05177   -2.6425     2455985.05212   -2.5387     2455985.06604   -2.4965
 2455985.05300   -2.6482     2455985.05336   -2.5382     2455985.06718   -2.4961
 2455985.05424   -2.6593     2455985.05459   -2.5417     2455985.06831   -2.5019
 2455985.05548   -2.6737     2455985.05583   -2.5488     2455985.06944   -2.4977
 2455985.05672   -2.6649     2455985.05707   -2.5489     2455985.07057   -2.5103
 2455985.05796   -2.6837     2455985.05831   -2.5556     2455985.07170   -2.5212
 2455985.05920   -2.6785     2455985.05955   -2.5609     2455985.07283   -2.5150
 2455985.06043   -2.6808     2455985.06078   -2.5780     2455985.07395   -2.5254
 2455985.06167   -2.6893     2455985.06202   -2.5569     2455985.07505   -2.5266
 2455985.06769   -2.7089     2455985.06573   -2.5800     2455985.07614   -2.5272
 2455985.06882   -2.7194     2455985.06801   -2.6011     2455985.07724   -2.5435
 2455985.06995   -2.7250     2455985.06914   -2.5922     2455985.07834   -2.5381
 2455985.07109   -2.7276     2455985.07027   -2.5948     2455985.07945   -2.5379
 2455985.07222   -2.7411     2455985.07140   -2.6137     2455985.08055   -2.5476
 2455985.07335   -2.7427     2455985.07253   -2.6153     2455985.08166   -2.5534
 2455985.07444   -2.7382     2455985.07366   -2.6186     2455985.08277   -2.5481
 2455985.07554   -2.7373     2455985.07476   -2.6162     2455985.08387   -2.5498
 2455985.07664   -2.7628     2455985.07585   -2.6130     2455985.08498   -2.5487
 2455985.07774   -2.7454     2455985.07695   -2.6255     2455985.08609   -2.5521
 2455985.07884   -2.7563     2455985.07805   -2.6351     2455985.08720   -2.5363
 2455985.07994   -2.7690     2455985.07915   -2.6361     2455985.08831   -2.5635
 2455985.08105   -2.7635     2455985.08026   -2.6392     2455985.08942   -2.5762
 2455985.08215   -2.7774     2455985.08136   -2.6408     2455985.09053   -2.5723
 2455985.08326   -2.7711     2455985.08247   -2.6435     2455985.09164   -2.5866
 2455985.08437   -2.7779     2455985.08358   -2.6484     2455985.09276   -2.5850
 2455985.08548   -2.7845     2455985.08469   -2.6663     2455985.09387   -2.5947
 2455985.08658   -2.7874     2455985.08579   -2.6633     2455985.09498   -2.5797
 2455985.08769   -2.7844     2455985.08690   -2.6790     2455985.09610   -2.5846
 2455985.08881   -2.7995     2455985.08801   -2.6619     2455985.09722   -2.5990
 2455985.08992   -2.7924     2455985.08913   -2.6669     2455985.09829   -2.5962
 2455985.09103   -2.7990     2455985.09024   -2.6672     2455985.09936   -2.6019
 2455985.09214   -2.8036     2455985.09135   -2.6654     2455985.10044   -2.5936
 2455985.09325   -2.8082     2455985.09246   -2.6723     2455985.10151   -2.5997
 2455985.09437   -2.8187     2455985.09357   -2.6809     2455985.10259   -2.5900
 2455985.09548   -2.8168     2455985.09469   -2.6778     2455985.10366   -2.6071
 2455985.09660   -2.8190     2455985.09580   -2.6875     2455985.10474   -2.6066
 2455985.09767   -2.8171     2455985.09692   -2.6886     2455985.10584   -2.6114
 2455985.09874   -2.8219     2455985.09799   -2.7030     2455985.10694   -2.6045
 2455985.09982   -2.8286     2455985.09906   -2.6883     2455985.10804   -2.6125
 2455985.10089   -2.8203     2455985.10014   -2.6913     2455985.10921   -2.6316
 2455985.10197   -2.8365     2455985.10121   -2.6974     2455985.11038   -2.6232
 2455985.10304   -2.8376     2455985.10229   -2.7078     2455985.11156   -2.6147
 2455985.10412   -2.8337     2455985.10337   -2.7029     2455985.11273   -2.6201
 2455985.10520   -2.8274     2455985.10444   -2.7198     2455985.11393   -2.6255
 2455985.10630   -2.8295     2455985.10554   -2.7129     2455985.11515   -2.6281
 2455985.10740   -2.8418     2455985.10664   -2.7039     2455985.11627   -2.6272
 2455985.10857   -2.8471     2455985.10774   -2.7084     2455985.11739   -2.6262
 2455985.10974   -2.8581     2455985.10891   -2.7169     2455985.11852   -2.6376
 2455985.11091   -2.8419     2455985.11008   -2.7219     2455985.11965   -2.6273
 2455985.11208   -2.8589     2455985.11126   -2.7129     2455985.12078   -2.6466
 2455985.11326   -2.8572     2455985.11243   -2.7291     2455985.12192   -2.6328
 2455985.11446   -2.8418     2455985.11361   -2.7181     2455985.12305   -2.6373
 2455985.11563   -2.8561     2455985.11483   -2.7220     2455985.12691   -2.6353
 2455985.11675   -2.8633     2455985.11597   -2.7313     2455985.12796   -2.6421
 2455985.11788   -2.8477     2455985.11709   -2.7236     2455985.12902   -2.6414
 2455985.11901   -2.8681     2455985.11822   -2.7254     2455985.13008   -2.6450
 2455985.12014   -2.8764     2455985.11935   -2.7198     2455985.13114   -2.6469
 2455985.12127   -2.8728     2455985.12048   -2.7426     2455985.13220   -2.6531
 2455985.12241   -2.8626     2455985.12161   -2.7455     2455985.13325   -2.6528
 2455985.12354   -2.8674     2455985.12275   -2.7256     2455985.13429   -2.6528
 2455985.12737   -2.8800     2455985.12663   -2.7418     2455985.13533   -2.6547
 2455985.12842   -2.8838     2455985.12768   -2.7469     2455985.13638   -2.6349
 2455985.12948   -2.8909     2455985.12873   -2.7463     2455985.13743   -2.6451
 2455985.13054   -2.8678     2455985.12979   -2.7386     2455985.13847   -2.6349
 2455985.13160   -2.8826     2455985.13085   -2.7441     2455985.13952   -2.6545
 2455985.13264   -2.8798     2455985.13191   -2.7553     2455985.14060   -2.6393
 2455985.13369   -2.8885     2455985.13296   -2.7491     2455985.14168   -2.6500
 2455985.13473   -2.8774     2455985.13400   -2.7605     2455985.14277   -2.6434
 2455985.13577   -2.8809     2455985.13504   -2.7577     2455985.24996   -2.2659
 2455985.13682   -2.8816     2455985.13609   -2.7467     2455985.25105   -2.2409
 2455985.13787   -2.8828     2455985.13713   -2.7450     2455985.25214   -2.2386
 2455985.13892   -2.8980     2455985.13818   -2.7562     2455985.25323   -2.2340
 2455985.13999   -2.8892     2455985.13923   -2.7615     2455985.25435   -2.2170
 2455985.14106   -2.8780     2455985.14031   -2.7553     2455985.25544   -2.2169
 2455985.14215   -2.8728     2455985.14139   -2.7485     2455985.25652   -2.2021
 2455985.14324   -2.8851     2455985.14248   -2.7510     2455985.25760   -2.2035
 2455985.24934   -2.4743     2455985.14357   -2.7210     2455985.25869   -2.2027
 2455985.25043   -2.4919     2455985.24967   -2.3616     2455985.25977   -2.1817
 2455985.25152   -2.4780     2455985.25076   -2.3503     2455985.26087   -2.1852
 2455985.25261   -2.4703     2455985.25185   -2.3419     2455985.26195   -2.1529
 2455985.25370   -2.4549     2455985.25294   -2.3327     2455985.26413   -2.1477
 2455985.25481   -2.4458     2455985.25402   -2.3185     2455985.26522   -2.1266
 2455985.25591   -2.4427     2455985.25514   -2.3119     2455985.26631   -2.1162
 2455985.25699   -2.4300     2455985.25623   -2.3105     2455985.26740   -2.1406
 2455985.25807   -2.4244     2455985.25731   -2.3057     2455985.26854   -2.1210
 2455985.25916   -2.4046     2455985.25840   -2.2807     2455985.26969   -2.1147
 2455985.26024   -2.4008     2455985.25948   -2.2817     2455985.27083   -2.1146
 2455985.26133   -2.4024     2455985.26057   -2.2697     2455985.27197   -2.1172
 2455985.26242   -2.3947     2455985.26167   -2.2702     2455985.27312   -2.1183
 2455985.26351   -2.3862     2455985.26275   -2.2443     2455985.27426   -2.1251
 2455985.26460   -2.3675     2455985.26384   -2.2458     2455985.27541   -2.1219
 2455985.26569   -2.3667     2455985.26493   -2.2344     2455985.27655   -2.1063
 2455985.26678   -2.3424     2455985.26602   -2.2327     2455985.27770   -2.0855
 2455985.26789   -2.3517     2455985.26823   -2.2209     2455985.27884   -2.0962
 2455985.26904   -2.3307     2455985.26937   -2.2200     2455985.27999   -2.1129
 2455985.27018   -2.3412     2455985.27051   -2.2080     2455985.28343   -2.1074
 2455985.27132   -2.3351     2455985.27281   -2.1989     2455985.28458   -2.0796
 2455985.27246   -2.3356     2455985.27395   -2.1935     2455985.28573   -2.1127
 2455985.27361   -2.3257     2455985.27509   -2.2164     2455985.28723   -2.1081
 2455985.27475   -2.3343     2455985.27624   -2.1915     2455985.28873   -2.0877
 2455985.27590   -2.3175     2455985.27738   -2.1957     2455985.29173   -2.0920
 2455985.27704   -2.3132     2455985.28082   -2.2119     2455985.29323   -2.0882
 2455985.27819   -2.3094     2455985.28197   -2.1782     2455985.29473   -2.1033
 2455985.27934   -2.3079     2455985.28312   -2.1820     2455985.29624   -2.0882
 2455985.28048   -2.2992     2455985.28542   -2.1831     2455985.29774   -2.1110
 2455985.28163   -2.3073     2455985.28833   -2.1811     2455985.30075   -2.1125
 2455985.28278   -2.3103     2455985.28983   -2.1819     2455999.94644   -2.6096
 2455985.28393   -2.3117     2455985.29133   -2.1939     2455999.94770   -2.6140
 2455985.28508   -2.3050     2455985.29433   -2.1963     2455999.94901   -2.6291
 2455985.28637   -2.3019     2455985.30186   -2.1906     2455999.95033   -2.6067
 2455985.28786   -2.2994     2455999.94611   -2.7211     2455999.95165   -2.6248
 2455985.28936   -2.3152     2455999.94738   -2.7186     2455999.95297   -2.6268
 2455985.29086   -2.2944     2455999.94869   -2.7308     2455999.95429   -2.6391
 2455985.29236   -2.3062     2455999.95001   -2.7427     2455999.95561   -2.6165
 2455985.29387   -2.3143     2455999.95133   -2.7179     2455999.95694   -2.6347
 2455985.29687   -2.3030     2455999.95265   -2.7317     2455999.95827   -2.6200
 2455985.29838   -2.3123     2455999.95397   -2.7363     2455999.96069   -2.6295
 2455985.29989   -2.2911     2455999.95529   -2.7432     2455999.96201   -2.6374
 2455985.30441   -2.3359     2455999.95662   -2.7446     2455999.96331   -2.6384
 2455999.94573   -2.8249     2455999.95794   -2.7319     2455999.96461   -2.6528
 2455999.94700   -2.8701     2455999.95927   -2.7276     2455999.97297   -2.6366
 2455999.94831   -2.8452     2455999.96169   -2.7404     2455999.97382   -2.6260
 2455999.94963   -2.8572     2455999.96299   -2.7399     2455999.97631   -2.6341
 2455999.95095   -2.8536     2455999.96429   -2.7358     2455999.97747   -2.6332
 2455999.95227   -2.8620     2455999.97157   -2.7467     2455999.97862   -2.6307
 2455999.95359   -2.8570     2455999.97265   -2.7484     2455999.97976   -2.6365
 2455999.95491   -2.8573     2455999.97350   -2.7497     2455999.98091   -2.6347
 2455999.95624   -2.8615     2455999.97599   -2.7579     2455999.98198   -2.6516
 2455999.95756   -2.8659     2455999.97717   -2.7360     2455999.98306   -2.6381
 2455999.95888   -2.8450     2455999.97833   -2.7372     2455999.98414   -2.6320
 2455999.95999   -2.8650     2455999.97947   -2.7367     2455999.98609   -2.6312
 2455999.96131   -2.8687     2455999.98062   -2.7451     2455999.98717   -2.6324
 2455999.96264   -2.8658     2455999.98169   -2.7388     2455999.98825   -2.6351
 2455999.96393   -2.8779     2455999.98277   -2.7494     2455999.98933   -2.6513
 2455999.97121   -2.8831     2455999.98384   -2.7490     2455999.99040   -2.6405
 2455999.97229   -2.8766     2455999.98492   -2.7225     2455999.99147   -2.6284
 2455999.97563   -2.8774     2455999.98580   -2.7456     2455999.99250   -2.6259
 2455999.97683   -2.8800     2455999.98688   -2.7329     2455999.99354   -2.6292
 2455999.97799   -2.8792     2455999.98796   -2.7421     2455999.99458   -2.6283
 2455999.97914   -2.8875     2455999.98904   -2.7365     2455999.99562   -2.6200
 2455999.98028   -2.8815     2455999.99012   -2.7381     2455999.99669   -2.6111
 2455999.98138   -2.8891     2455999.99118   -2.7484     2455999.99773   -2.6153
 2455999.98246   -2.8716     2455999.99222   -2.7360     2455999.99880   -2.6170
 2455999.98354   -2.8680     2455999.99326   -2.7347     2455999.99984   -2.6183
 2455999.98461   -2.8719     2455999.99430   -2.7216     2456000.00088   -2.6110
 2455999.98549   -2.8762     2455999.99534   -2.7207     2456000.00192   -2.6049
 2455999.98657   -2.8633     2455999.99637   -2.7463     2456000.00296   -2.6214
 2455999.98765   -2.8601     2455999.99744   -2.7205     2456000.00400   -2.6165
 2455999.98873   -2.8696     2455999.99851   -2.7145     2456000.00504   -2.5969
 2455999.98981   -2.8594     2455999.99955   -2.7217     2456000.00608   -2.6166
 2455999.99087   -2.8713     2456000.00059   -2.7367     2456000.00712   -2.5972
 2455999.99191   -2.8652     2456000.00163   -2.7256     2456000.00815   -2.6082
 2455999.99294   -2.8830     2456000.00267   -2.7307     2456000.00919   -2.6053
 2455999.99398   -2.8640     2456000.00371   -2.7125     2456000.01023   -2.5973
 2455999.99502   -2.8732     2456000.00476   -2.7154     2456000.01127   -2.6002
 2455999.99606   -2.8665     2456000.00579   -2.7192     2456000.01231   -2.5967
 2455999.99713   -2.8645     2456000.00683   -2.7267     2456000.01335   -2.5970
 2455999.99820   -2.8792     2456000.00787   -2.7079     2456000.01438   -2.5892
 2455999.99924   -2.8580     2456000.00891   -2.7194     2456000.01542   -2.5752
 2456000.00028   -2.8568     2456000.00995   -2.7029     2456000.01646   -2.5837
 2456000.00132   -2.8541     2456000.01098   -2.7092     2456000.01749   -2.5722
 2456000.00236   -2.8542     2456000.01202   -2.7065     2456000.01853   -2.5766
 2456000.00340   -2.8387     2456000.01306   -2.7210     2456000.01957   -2.5660
 2456000.00444   -2.8670     2456000.01410   -2.7075     2456000.02061   -2.5782
 2456000.00548   -2.8492     2456000.01514   -2.7045     2456000.02165   -2.5704
 2456000.00652   -2.8374     2456000.01617   -2.6914     2456000.02268   -2.5550
 2456000.00756   -2.8434     2456000.01721   -2.6944     2456000.02373   -2.5476
 2456000.00859   -2.8512     2456000.01825   -2.6868     2456000.02477   -2.5660
 2456000.00963   -2.8354     2456000.01929   -2.6868     2456000.02581   -2.5538
 2456000.01067   -2.8313     2456000.02032   -2.6821     2456000.02686   -2.5498
 2456000.01171   -2.8396     2456000.02136   -2.6749     2456000.02790   -2.5415
 2456000.01275   -2.8429     2456000.02240   -2.6664     2456000.02895   -2.5452
 2456000.01379   -2.8293     2456000.02344   -2.6717     2456000.03000   -2.5625
 2456000.01482   -2.8237     2456000.02448   -2.6656     2456000.03105   -2.5366
 2456000.01586   -2.8318     2456000.02552   -2.6508     2456000.03209   -2.5346
 2456000.01690   -2.8338     2456000.02657   -2.6549     2456000.03314   -2.5109
 2456000.01793   -2.8207     2456000.02762   -2.6551     2456000.03419   -2.5347
 2456000.01897   -2.8272     2456000.02866   -2.6587     2456000.03523   -2.5254
 2456000.02001   -2.8184     2456000.02971   -2.6349     2456000.03628   -2.5096
 2456000.02105   -2.7986     2456000.03076   -2.6460     2456000.03732   -2.5194
 2456000.02209   -2.8108     2456000.03181   -2.6442     2456000.03835   -2.5179
 2456000.02313   -2.8042     2456000.03285   -2.6333     2456000.03939   -2.5005
 2456000.02417   -2.7923     2456000.03390   -2.6324     2456000.04044   -2.5060
 2456000.02521   -2.7927     2456000.03495   -2.6391     2456000.04148   -2.5175
 2456000.02625   -2.7962     2456000.03600   -2.6185     2456000.04252   -2.4848
 2456000.02730   -2.7980     2456000.03704   -2.6282     2456000.04357   -2.5033
 2456000.02835   -2.7787     2456000.03807   -2.6202     2456000.04462   -2.4918
 2456000.02939   -2.7822     2456000.03911   -2.5961     2456000.04567   -2.4805
 2456000.03044   -2.7851     2456000.04015   -2.6143     2456000.04672   -2.4817
 2456000.03149   -2.7704     2456000.04120   -2.6123     2456000.04778   -2.4675
 2456000.03254   -2.7635     2456000.04224   -2.5998     2456000.04884   -2.4684
 2456000.03359   -2.7685     2456000.04329   -2.5953     2456000.04990   -2.4718
 2456000.03463   -2.7643     2456000.04433   -2.5917     2456000.05095   -2.4579
 2456000.03568   -2.7547     2456000.04538   -2.5836     2456000.05287   -2.4360
 2456000.03672   -2.7436     2456000.04644   -2.5888     2456000.05393   -2.4390
 2456000.03776   -2.7523     2456000.04749   -2.5843     2456000.05499   -2.4150
 2456000.03880   -2.7461     2456000.04855   -2.5754     2456000.05605   -2.4374
 2456000.03984   -2.7433     2456000.04961   -2.5758     2456000.05711   -2.4256
 2456000.04088   -2.7411     2456000.05066   -2.5710     2456000.05817   -2.4167
 2456000.04193   -2.7382     2456000.05258   -2.5500     2456000.05923   -2.4065
 2456000.04297   -2.7320     2456000.05364   -2.5428     2456000.06029   -2.4189
 2456000.04402   -2.7135     2456000.05470   -2.5411     2456000.06135   -2.3888
 2456000.04507   -2.7153     2456000.05576   -2.5330     2456000.06242   -2.3866
 2456000.04612   -2.7060     2456000.05682   -2.5289     2456000.06348   -2.3855
 2456000.04717   -2.7117     2456000.05788   -2.5130     2456000.06454   -2.3883
 2456000.04823   -2.6918     2456000.05894   -2.5171     2456000.06560   -2.3733
 2456000.04929   -2.7148     2456000.06000   -2.5096     2456000.06666   -2.3712
 2456000.05035   -2.6915     2456000.06106   -2.4994     2456000.06773   -2.3658
 2456000.05226   -2.6768     2456000.06213   -2.4959     2456000.06879   -2.3573
 2456000.05332   -2.6871     2456000.06319   -2.4918     2456000.06986   -2.3278
 2456000.05438   -2.6723     2456000.06425   -2.4939     2456000.07093   -2.3438
 2456000.05544   -2.6844     2456000.06531   -2.4771     2456000.07199   -2.3313
 2456000.05650   -2.6577     2456000.06637   -2.4778     2456000.07306   -2.3236
 2456000.05756   -2.6525     2456000.06744   -2.4604     2456000.07413   -2.3227
 2456000.05862   -2.6610     2456000.06850   -2.4599     2456000.07520   -2.3138
 2456000.05968   -2.6402     2456000.06957   -2.4552     2456000.07626   -2.3019
 2456000.06074   -2.6412     2456000.07063   -2.4464     2456000.07733   -2.3116
 2456000.06181   -2.6349     2456000.07170   -2.4227     2456000.07839   -2.2833
 2456000.06287   -2.6332     2456000.07277   -2.4428     2456000.07946   -2.3323
 2456000.06393   -2.6163     2456000.07384   -2.4215     2456000.08159   -2.2498
 2456000.06499   -2.6253     2456000.07490   -2.4207     2456000.08266   -2.2349
 2456000.06605   -2.6124     2456000.07597   -2.4309     2456000.08372   -2.2565
 2456000.06712   -2.6118     2456000.07704   -2.4013     2456000.08479   -2.2604
 2456000.06818   -2.5917     2456000.07810   -2.3980     2456000.08589   -2.2307
 2456000.06925   -2.5909     2456000.07917   -2.3751     2456007.06918   -2.6299
 2456000.07031   -2.5994     2456000.08343   -2.3969     2456007.07020   -2.6460
 2456000.07138   -2.5714     2456000.08450   -2.3206     2456007.07130   -2.6454
 2456000.07245   -2.5670     2456000.08557   -2.3179     2456007.07239   -2.6394
 2456000.07351   -2.5616     2456007.06889   -2.7433     2456007.07349   -2.6485
 2456000.07458   -2.5500     2456007.06992   -2.7500     2456007.07458   -2.6459
 2456000.07565   -2.5486     2456007.07099   -2.7392     2456007.07568   -2.6384
 2456000.07672   -2.5340     2456007.07209   -2.7437     2456007.07680   -2.6272
 2456000.07778   -2.5140     2456007.07318   -2.7501     2456007.07790   -2.6370
 2456000.07885   -2.5190     2456007.07427   -2.7440     2456007.07937   -2.6352
 2456000.07991   -2.5400     2456007.07537   -2.7349     2456007.08048   -2.6369
 2456000.08204   -2.5208     2456007.07646   -2.7451     2456007.08159   -2.6370
 2456007.06856   -2.8560     2456007.07759   -2.7413     2456007.08270   -2.6352
 2456007.06958   -2.8896     2456007.07869   -2.7416     2456007.08382   -2.6353
 2456007.07065   -2.8734     2456007.08016   -2.7393     2456007.08493   -2.6378
 2456007.07174   -2.8748     2456007.08128   -2.7466     2456007.08605   -2.6363
 2456007.07283   -2.8810     2456007.08239   -2.7367     2456007.08717   -2.6304
 2456007.07393   -2.8742     2456007.08350   -2.7250     2456007.08831   -2.6256
 2456007.07502   -2.8714     2456007.08462   -2.7379     2456007.08943   -2.6230
 2456007.07612   -2.8625     2456007.08573   -2.7398     2456007.09055   -2.6255
 2456007.07724   -2.8633     2456007.08685   -2.7353     2456007.09167   -2.6199
 2456007.07834   -2.8705     2456007.08797   -2.7329     2456007.09279   -2.6275
 2456007.07982   -2.8622     2456007.08912   -2.7299     2456007.09363   -2.6180
 2456007.08093   -2.8666     2456007.09023   -2.7251     2456007.09475   -2.6148
 2456007.08204   -2.8657     2456007.09135   -2.7240     2456007.09587   -2.6331
 2456007.08315   -2.8628     2456007.09247   -2.7318     2456007.09700   -2.6157
 2456007.08427   -2.8705     2456007.09331   -2.7281     2456007.09812   -2.6139
 2456007.08538   -2.8685     2456007.09444   -2.7273     2456007.09924   -2.6147
 2456007.08650   -2.8795     2456007.09556   -2.7181     2456007.10037   -2.6017
 2456007.08762   -2.8685     2456007.09668   -2.7257     2456007.10149   -2.5974
 2456007.08877   -2.8819     2456007.09781   -2.7173     2456007.10261   -2.6075
 2456007.08988   -2.8603     2456007.09893   -2.6975     2456007.10373   -2.6036
 2456007.09100   -2.8549     2456007.10005   -2.7120     2456007.10485   -2.5962
 2456007.09212   -2.8560     2456007.10117   -2.7028     2456007.10598   -2.5941
 2456007.09408   -2.8515     2456007.10230   -2.7069     2456007.10710   -2.5989
 2456007.09521   -2.8474     2456007.10342   -2.7097     2456007.10822   -2.5987
 2456007.09633   -2.8592     2456007.10454   -2.7037     2456007.10934   -2.5904
 2456007.09745   -2.8499     2456007.10566   -2.7033     2456007.11047   -2.5860
 2456007.09858   -2.8450     2456007.10678   -2.7036     2456007.11159   -2.5856
 2456007.09970   -2.8534     2456007.10791   -2.6994     2456007.11271   -2.5805
 2456007.10083   -2.8317     2456007.10903   -2.6925     2456007.11376   -2.5843
 2456007.10195   -2.8344     2456007.11015   -2.6916     2456007.11485   -2.5828
 2456007.10307   -2.8392     2456007.11128   -2.6943     2456007.11595   -2.5866
 2456007.10419   -2.8279     2456007.11240   -2.6926     2456007.11705   -2.5695
 2456007.10531   -2.8264     2456007.11347   -2.6898     2456007.11814   -2.5748
 2456007.10756   -2.8277     2456007.11452   -2.6841     2456007.11925   -2.5690
 2456007.10868   -2.8205     2456007.11565   -2.6822     2456007.12034   -2.5670
 2456007.10980   -2.8239     2456007.11675   -2.6693     2456007.12116   -2.5602
 2456007.11093   -2.8202     2456007.11784   -2.6763     2456007.12226   -2.5396
 2456007.11205   -2.8196     2456007.11894   -2.6604     2456007.12408   -2.5599
 2456007.11314   -2.8152     2456007.12004   -2.6747     2456007.12523   -2.5507
 2456007.11419   -2.8061     2456007.12086   -2.6656     2456007.12633   -2.5571
 2456007.11531   -2.8048     2456007.12196   -2.6666     2456007.12742   -2.5451
 2456007.11640   -2.8029     2456007.12377   -2.6523     2456007.12828   -2.5498
 2456007.11750   -2.7877     2456007.12490   -2.6558     2456007.12938   -2.5392
 2456007.11860   -2.7894     2456007.12602   -2.6396     2456007.13047   -2.5383
 2456007.11970   -2.7922     2456007.12712   -2.6526     2456007.13157   -2.5402
 2456007.12162   -2.7869     2456007.12795   -2.6435     2456007.13266   -2.5375
 2456007.12271   -2.7823     2456007.12908   -2.6335     2456007.13377   -2.5339
 2456007.12343   -2.7763     2456007.13017   -2.6316     2456007.13486   -2.5198
 2456007.12453   -2.7826     2456007.13127   -2.6377     2456007.13599   -2.5217
 2456007.12569   -2.7745     2456007.13236   -2.6303     2456007.13709   -2.5115
 2456007.12679   -2.7747     2456007.13346   -2.6255     2456007.13819   -2.5176
 2456007.12873   -2.7580     2456007.13456   -2.6284     2456007.13933   -2.5094
 2456007.12983   -2.7700     2456007.13569   -2.6166     2456007.14046   -2.5089
 2456007.13093   -2.7441     2456007.13679   -2.6151     2456007.14157   -2.5011
 2456007.13203   -2.7521     2456007.13789   -2.6185     2456007.14267   -2.5091
 2456007.13312   -2.7384     2456007.13902   -2.6055     2456007.14378   -2.5034
 2456007.13422   -2.7576     2456007.14016   -2.6059     2456007.14489   -2.4909
 2456007.13532   -2.7287     2456007.14126   -2.5957     2456007.14599   -2.4886
 2456007.13645   -2.7354     2456007.14237   -2.5827     2456007.14709   -2.4845
 2456007.13755   -2.7410     2456007.14347   -2.6017     2456007.14820   -2.4798
 2456007.13865   -2.7310     2456007.14458   -2.5814     2456007.14930   -2.4767
 2456007.13979   -2.7212     2456007.14569   -2.5931     2456007.15044   -2.4625
 2456007.14092   -2.7226     2456007.14679   -2.5880     2456007.15154   -2.4684
 2456007.14203   -2.7212     2456007.14790   -2.5703     2456007.15237   -2.4730
 2456007.14313   -2.7112     2456007.14900   -2.5742     2456007.15348   -2.4602
 2456007.14424   -2.7100     2456007.15013   -2.5722     2456007.15459   -2.4483
 2456007.14535   -2.7013     2456007.15124   -2.5652     2456007.15569   -2.4393
 2456007.14645   -2.6832     2456007.15207   -2.5640     2456007.15680   -2.4421
 2456007.14756   -2.6917     2456007.15317   -2.5666     2456007.15790   -2.4499
 2456007.14866   -2.7009     2456007.15428   -2.5648     2456007.15901   -2.4321
 2456007.14976   -2.6861     2456007.15538   -2.5510     2456007.95460   -2.5526
 2456007.15090   -2.6819     2456007.15649   -2.5287     2456007.95571   -2.5559
 2456007.15283   -2.6698     2456007.15760   -2.5384     2456007.95687   -2.5550
 2456007.15394   -2.6677     2456007.15870   -2.5345     2456007.95804   -2.5578
 2456007.15504   -2.6751     2456007.95432   -2.6606     2456007.95920   -2.5815
 2456007.15615   -2.6576     2456007.95542   -2.6629     2456007.96038   -2.5686
 2456007.15725   -2.6509     2456007.95658   -2.6757     2456007.96147   -2.5967
 2456007.15836   -2.6459     2456007.95775   -2.6674     2456007.96256   -2.5803
 2456007.95271   -2.7496     2456007.95891   -2.6722     2456007.96340   -2.5872
 2456007.95398   -2.7751     2456007.96008   -2.6780     2456007.96425   -2.5823
 2456007.95508   -2.7795     2456007.96118   -2.6669     2456007.96534   -2.5878
 2456007.95621   -2.7789     2456007.96227   -2.6766     2456007.96644   -2.5869
 2456007.95738   -2.7912     2456007.96505   -2.6890     2456007.96753   -2.6080
 2456007.95854   -2.7826     2456007.96615   -2.6912     2456007.96863   -2.5907
 2456007.95971   -2.7931     2456007.96724   -2.6922     2456007.96972   -2.5907
 2456007.96083   -2.8000     2456007.96834   -2.6927     2456007.97082   -2.5950
 2456007.96192   -2.8078     2456007.96943   -2.7058     2456007.97192   -2.5960
 2456007.96301   -2.8093     2456007.97053   -2.7011     2456007.97301   -2.6054
 2456007.96386   -2.8017     2456007.97163   -2.7060     2456007.97411   -2.6068
 2456007.96470   -2.8096     2456007.97272   -2.7055     2456007.97521   -2.6011
 2456007.96580   -2.8107     2456007.97382   -2.7101     2456007.97631   -2.6178
 2456007.96689   -2.8269     2456007.97492   -2.7142     2456007.97741   -2.6227
 2456007.96799   -2.8142     2456007.97602   -2.7139     2456007.97851   -2.6230
 2456007.96908   -2.8126     2456007.97712   -2.7097     2456007.97961   -2.6077
 2456007.97018   -2.8237     2456007.97822   -2.7247     2456007.98071   -2.6276
 2456007.97128   -2.8223     2456007.97932   -2.7216     2456007.98181   -2.6141
 2456007.97237   -2.8194     2456007.98042   -2.7180     2456007.98292   -2.6277
 2456007.97347   -2.8233     2456007.98152   -2.7362     2456007.98402   -2.6201
 2456007.97457   -2.8490     2456007.98262   -2.7194     2456007.98512   -2.6360
 2456007.97567   -2.8338     2456007.98372   -2.7271     2456007.98714   -2.6373
 2456007.97677   -2.8462     2456007.98482   -2.7213     2456007.98824   -2.6308
 2456007.97787   -2.8412     2456007.98593   -2.7322     2456007.98934   -2.6294
 2456007.97897   -2.8523     2456007.98684   -2.7211     2456007.99044   -2.6311
 2456007.98007   -2.8485     2456007.98794   -2.7349     2456007.99154   -2.6470
 2456007.98117   -2.8611     2456007.98904   -2.7354     2456007.99263   -2.6295
 2456007.98227   -2.8612     2456007.99015   -2.7215     2456007.99372   -2.6346
 2456007.98337   -2.8456     2456007.99125   -2.7333     2456007.99482   -2.6430
 2456007.98447   -2.8520     2456007.99234   -2.7509     2456007.99592   -2.6317
 2456007.98557   -2.8665     2456007.99344   -2.7489     2456007.99702   -2.6476
 2456007.98649   -2.8682     2456007.99453   -2.7402     2456007.99811   -2.6382
 2456007.98759   -2.8642     2456007.99563   -2.7509     2456007.99921   -2.6275
 2456007.98869   -2.8674     2456007.99673   -2.7448     2456008.00030   -2.6404
 2456007.98979   -2.8656     2456007.99782   -2.7386     2456008.00140   -2.6491
 2456007.99089   -2.8634     2456007.99892   -2.7482     2456008.00250   -2.6286
 2456007.99200   -2.8771     2456008.00001   -2.7488     2456008.00361   -2.6355
 2456007.99309   -2.8558     2456008.00111   -2.7473     2456008.00440   -2.6449
 2456007.99418   -2.8732     2456008.00221   -2.7464     2456008.00526   -2.6576
 2456007.99528   -2.8728     2456008.00332   -2.7335     2456008.00636   -2.6411
 2456007.99637   -2.8562     2456008.00411   -2.7417     2456008.00744   -2.6513
 2456007.99747   -2.8729     2456008.00607   -2.7467     2456008.00850   -2.6446
 2456007.99857   -2.8886     2456008.00715   -2.7449     2456008.00953   -2.6534
 2456007.99966   -2.8829     2456008.00821   -2.7482     2456008.01055   -2.6373
 2456008.00076   -2.8735     2456008.00925   -2.7483     2456008.01158   -2.6362
 2456008.00186   -2.8748     2456008.01028   -2.7565     2456008.01260   -2.6438
 2456008.00296   -2.8747     2456008.01130   -2.7411     2456008.01361   -2.6591
 2456008.00486   -2.8748     2456008.01232   -2.7385     2456008.01546   -2.6331
 2456008.00572   -2.8931     2456008.01333   -2.7579     2456008.01648   -2.6578
 2456008.00682   -2.8825     2456008.01434   -2.7521     2456008.01750   -2.6312
 2456008.00788   -2.8782     2456008.01519   -2.7476     2456008.01853   -2.6446
 2456008.00894   -2.8813     2456008.01620   -2.7527     2456008.01955   -2.6616
 2456008.00996   -2.8924     2456008.01722   -2.7361     2456008.02058   -2.6431
 2456008.01098   -2.8795     2456008.01824   -2.7610     2456008.02160   -2.6377
 2456008.01200   -2.8940     2456008.01927   -2.7466     2456008.02263   -2.6338
 2456008.01301   -2.8864     2456008.02029   -2.7434     2456008.02429   -2.6458
 2456008.01403   -2.8819     2456008.02132   -2.7491     2456008.02533   -2.6292
 2456008.01487   -2.8927     2456008.02235   -2.7510     2456008.02638   -2.6454
 2456008.01589   -2.8812     2456008.02401   -2.7462     2456008.02741   -2.6360
 2456008.01691   -2.8727     2456008.02504   -2.7549     2456008.02845   -2.6334
 2456008.01793   -2.8847     2456008.02610   -2.7391     2456008.02948   -2.6297
 2456008.01895   -2.8908     2456008.02713   -2.7287     2456008.03051   -2.6371
 2456008.01998   -2.8800     2456008.02816   -2.7358     2456008.03155   -2.6325
 2456008.02100   -2.8903     2456008.02919   -2.7390     2456008.03258   -2.6355
 2456008.02203   -2.8816     2456008.03023   -2.7309     2456008.03362   -2.6252
 2456008.02306   -2.8719     2456008.03126   -2.7279     2456008.03466   -2.6218
 2456008.02369   -2.8689     2456008.03230   -2.7284     2456008.03542   -2.6136
 2456008.02472   -2.8756     2456008.03333   -2.7198     2456008.03646   -2.5980
 2456008.02575   -2.8751     2456008.03437   -2.7222     2456008.03729   -2.6039
 2456008.02681   -2.8774     2456008.03514   -2.7274     2456008.03833   -2.6176
 2456008.02784   -2.8818     2456008.03618   -2.7313     2456008.03937   -2.6009
 2456008.02888   -2.8751     2456008.03804   -2.7161     2456008.04041   -2.6121
 2456008.02991   -2.8623     2456008.03908   -2.7203     2456008.04145   -2.6116
 2456008.03094   -2.8767     2456008.04013   -2.7188     2456008.04250   -2.6062
 2456008.03198   -2.8615     2456008.04117   -2.7080     2456008.04354   -2.6089
 2456008.03301   -2.8523     2456008.04221   -2.7148     2456008.04458   -2.5800
 2456008.03405   -2.8665     2456008.04325   -2.7157     2456008.04562   -2.5936
 2456008.03586   -2.8504     2456008.04429   -2.6878     2456008.04666   -2.6059
 2456008.03690   -2.8560     2456008.04533   -2.6991     2456008.04770   -2.6007
 2456008.03772   -2.8498     2456008.04637   -2.7046     2456008.04886   -2.5787
 2456008.03876   -2.8493     2456008.04741   -2.6861     2456008.05024   -2.6098
 2456008.03980   -2.8480     2456008.04851   -2.7363     2456008.05161   -2.5789
 2456008.04084   -2.8685     2456008.04988   -2.7282     2456008.05547   -2.5785
 2456008.04189   -2.8538     2456008.05126   -2.6876     2456008.05796   -2.5596
 2456008.04293   -2.8502     2456008.05374   -2.6958     2456008.05908   -2.5617
 2456008.04397   -2.8415     2456008.05511   -2.6963     2456008.06020   -2.5471
 2456008.04501   -2.8463     2456008.05649   -2.6616     2456008.06148   -2.5515
 2456008.04605   -2.8481     2456008.05766   -2.6645     2456008.06261   -2.5486
 2456008.04709   -2.8438     2456008.05878   -2.6747     2456008.06372   -2.5533
 2456008.04950   -2.8194     2456008.05990   -2.6629     2456008.06482   -2.5438
 2456008.05088   -2.8294     2456008.06119   -2.6515     2456008.06593   -2.5461
 2456008.05225   -2.8223     2456008.06231   -2.6573     2456008.06704   -2.5475
 2456008.05336   -2.8174     2456008.06342   -2.6638     2456008.06815   -2.5454
 2456008.05473   -2.7913     2456008.06453   -2.6543     2456008.06903   -2.5386
 2456008.05611   -2.8056     2456008.06564   -2.6458     2456008.07014   -2.5120
 2456008.05731   -2.8038     2456008.06674   -2.6460     2456008.07125   -2.5068
 2456008.05843   -2.7854     2456008.06785   -2.6426     2456008.07236   -2.4924
 2456008.05954   -2.7888     2456008.06984   -2.6160     2456008.07347   -2.5326
 2456008.06083   -2.7900     2456008.07095   -2.6390     2456008.07459   -2.5140
 2456008.06195   -2.7928     2456008.07206   -2.6344     2456008.07662   -2.4994
 2456008.06307   -2.7792     2456008.07318   -2.6079     2456008.07774   -2.4968
 2456008.06418   -2.7950     2456008.07429   -2.6011     2456008.07885   -2.5086
 2456008.06529   -2.7919     2456008.07540   -2.6096     2456008.07996   -2.5055
 2456008.06640   -2.7807     2456008.07632   -2.6073     2456008.08108   -2.4778
 2456008.06751   -2.7751     2456008.07744   -2.5925     2456008.08189   -2.4655
 2456008.06862   -2.7762     2456008.07855   -2.6061     2456008.08300   -2.4699
 2456008.06949   -2.7411     2456008.07966   -2.5936     2456008.08412   -2.4693
 2456008.07060   -2.7313     2456008.08078   -2.5838     2456008.08500   -2.4646
 2456008.07172   -2.7414     2456008.08159   -2.5914     2456008.08612   -2.4635
 2456008.07283   -2.7433     2456008.08270   -2.5801     2456008.08724   -2.4564
 2456008.07394   -2.7386     2456008.08382   -2.5664     2456008.08836   -2.4448
 2456008.07506   -2.7391     2456008.08582   -2.5657     2456008.08924   -2.4426
 2456008.07598   -2.7236     2456008.08694   -2.5530     2456008.09005   -2.4365
 2456008.07709   -2.7327     2456008.08806   -2.5507     2456008.09086   -2.4348
 2456008.07820   -2.7353     2456008.08975   -2.5535     2456008.09352   -2.4307
 2456008.07932   -2.7154     2456008.09056   -2.5238     2456008.09557   -2.3992
 2456008.08043   -2.7333     2456008.09168   -2.5210     2456008.09668   -2.4171
 2456008.08236   -2.7139     2456008.09260   -2.5259     2456008.09780   -2.3952
 2456008.08347   -2.7002     2456008.09322   -2.5088     2456008.09893   -2.4182
 2456008.08459   -2.6988     2456008.09434   -2.5095     2456008.10006   -2.3825
 2456008.08547   -2.7011     2456008.09527   -2.5077     2456008.10119   -2.3599
 2456008.08659   -2.6810     2456008.09638   -2.5061     2456008.10232   -2.3635
 2456008.08771   -2.6874     2456008.09750   -2.4960     2456008.10345   -2.3590
 2456008.08883   -2.6851     2456008.09863   -2.4934     2456008.10459   -2.3166
 2456008.09133   -2.6626     2456008.09976   -2.5023     2456008.10572   -2.3204
 2456008.09226   -2.6630     2456008.10089   -2.4794     2456008.11296   -2.3200
 2456008.09399   -2.6542     2456008.10202   -2.4543     2456012.06539   -2.5736
 2456008.09492   -2.6456     2456008.10315   -2.4692     2456012.06769   -2.5760
 2456008.09604   -2.6489     2456008.10428   -2.4450     2456012.07000   -2.5866
 2456008.09715   -2.6422     2456008.10541   -2.4503     2456012.07231   -2.5699
 2456008.09828   -2.6306     2456008.10654   -2.4380     2456012.07471   -2.5593
 2456008.09941   -2.6194     2456008.10767   -2.3985     2456012.07712   -2.5578
 2456008.10054   -2.6098     2456008.10861   -2.4743     2456012.07953   -2.5463
 2456008.10167   -2.6118     2456008.10974   -2.4106     2456012.08160   -2.5458
 2456008.10280   -2.5772     2456012.06499   -2.6719     2456012.08367   -2.5391
 2456008.10393   -2.5807     2456012.06721   -2.6732     2456012.08574   -2.5272
 2456008.10506   -2.5598     2456012.06952   -2.6804     2456012.08773   -2.5250
 2456008.10619   -2.5570     2456012.07183   -2.6710     2456012.08972   -2.5103
 2456008.10732   -2.5145     2456012.07414   -2.6748     2456012.09171   -2.5063
 2456008.10826   -2.5844     2456012.07654   -2.6661     2456012.09371   -2.4992
 2456008.10939   -2.5495     2456012.07895   -2.6536     2456012.09571   -2.4984
 2456008.11075   -2.5711     2456012.08108   -2.6504     2456012.09769   -2.4872
 2456012.06453   -2.7908     2456012.08315   -2.6368     2456012.09969   -2.4768
 2456012.06658   -2.8009     2456012.08522   -2.6345     2456012.10168   -2.4593
 2456012.06888   -2.8073     2456012.08729   -2.6294     2456012.10370   -2.4668
 2456012.07119   -2.8042     2456012.08928   -2.6175     2456012.10570   -2.4516
 2456012.07350   -2.7948     2456012.09127   -2.6100     2456012.10769   -2.4423
 2456012.07591   -2.7890     2456012.09327   -2.6078     2456012.11134   -2.4171
 2456012.07832   -2.7846     2456012.09526   -2.5888     2456012.11285   -2.4094
 2456012.08050   -2.7807     2456012.09725   -2.5836     2456012.11485   -2.3999
 2456012.08257   -2.7644     2456012.09925   -2.5768     2456012.11685   -2.3962
 2456012.08464   -2.7611     2456012.10124   -2.5653     2456012.11884   -2.3740
 2456012.08671   -2.7577     2456012.10323   -2.5679     2456012.12250   -2.3611
 2456012.08870   -2.7387     2456012.10526   -2.5489     2456012.12451   -2.3369
 2456012.09069   -2.7349     2456012.10725   -2.5438     2456012.12650   -2.3268
 2456012.09269   -2.7351     2456012.10924   -2.5308     2456012.12851   -2.3234
 2456012.09468   -2.7197     2456012.11090   -2.5272     2456012.13051   -2.3026
 2456012.09667   -2.7177     2456012.11441   -2.5061     2456012.13335   -2.2800
 2456012.09867   -2.6886     2456012.11640   -2.4895     2456012.13534   -2.2695
 2456012.10066   -2.6915     2456012.11840   -2.4801     2456012.13734   -2.2512
 2456012.10265   -2.6841     2456012.12040   -2.4632     2456012.13933   -2.2421
 2456012.10467   -2.6836     2456012.12206   -2.4495     2456012.14133   -2.2220
 2456012.10667   -2.6705     2456012.12406   -2.4437     2456012.14333   -2.2183
 2456012.10866   -2.6573     2456012.12606   -2.4309     2456012.14533   -2.2070
 2456012.11032   -2.6480     2456012.12806   -2.4198     2456012.14685   -2.1981
 2456012.11231   -2.6369     2456012.13006   -2.4033     2456012.14885   -2.1862
 2456012.11383   -2.6308     2456012.13207   -2.3889     2456012.15085   -2.1659
 2456012.11582   -2.6196     2456012.13290   -2.3809     2456012.15285   -2.1571
 2456012.11782   -2.6118     2456012.13490   -2.3543     2456012.15485   -2.1527
 2456012.11982   -2.5944     2456012.13690   -2.3497     2456012.15686   -2.1455
 2456012.12148   -2.5809     2456012.13889   -2.3383     2456012.15886   -2.1483
 2456012.12348   -2.5741     2456012.14089   -2.3266     2456012.16086   -2.1490
 2456012.12548   -2.5598     2456012.14289   -2.3209     2456012.16287   -2.1449
 2456012.12748   -2.5374     2456012.14489   -2.3032     2456012.16487   -2.1461
 2456012.12948   -2.5294     2456012.14840   -2.2823     2456012.16688   -2.1516
 2456012.13149   -2.5108     2456012.15040   -2.2739     2456012.16800   -2.1495
 2456012.13432   -2.4768     2456012.15241   -2.2653     2456012.16994   -2.1403
 2456012.13632   -2.4792     2456012.15441   -2.2590     2456012.17188   -2.1551
 2456012.13831   -2.4681     2456012.15642   -2.2598     2456012.17383   -2.1438
 2456012.14031   -2.4500     2456012.15842   -2.2503     2456012.17577   -2.1579
 2456012.14231   -2.4388     2456012.16042   -2.2440     2456012.17771   -2.1475
 2456012.14431   -2.4302     2456012.16243   -2.2399     2456012.17966   -2.1495
 2456012.14630   -2.4204     2456012.16443   -2.2442     2456012.18160   -2.1447
 2456012.14782   -2.4093     2456012.16643   -2.2555     2456012.18354   -2.1503
 2456012.14983   -2.4036     2456012.16755   -2.2448     2456012.18549   -2.1435
 2456012.15182   -2.3872     2456012.16950   -2.2544     2456012.18743   -2.1452
 2456012.15383   -2.3920     2456012.17144   -2.2479     2456012.18938   -2.1500
 2456012.15584   -2.3825     2456012.17339   -2.2563     2456012.19132   -2.1622
 2456012.15784   -2.3747     2456012.17533   -2.2571     2456012.19327   -2.1496
 2456012.15984   -2.3776     2456012.17727   -2.2471     2456012.19522   -2.1579
 2456012.16185   -2.3745     2456012.17922   -2.2464     2456012.19717   -2.1563
 2456012.16385   -2.3704     2456012.18116   -2.2490     2456012.19911   -2.1667
 2456012.16585   -2.3761     2456012.18310   -2.2468     2456012.20106   -2.1755
 2456012.16898   -2.3818     2456012.18505   -2.2496     2456012.20301   -2.1840
 2456012.17092   -2.3680     2456012.18699   -2.2484     2456012.20496   -2.2012
 2456012.17286   -2.3754     2456012.18894   -2.2532     2456012.20691   -2.2146
 2456012.17481   -2.3730     2456012.19088   -2.2505     2456012.20886   -2.2190
 2456012.17675   -2.3684     2456012.19283   -2.2552     2456012.20998   -2.2427
 2456012.17869   -2.3747     2456012.19477   -2.2525     2456012.21193   -2.2501
 2456012.18064   -2.3760     2456012.19672   -2.2571     2456012.21371   -2.2617
 2456012.18258   -2.3687     2456012.19867   -2.2588     2456012.21478   -2.2679
 2456012.18452   -2.3734     2456012.20062   -2.2733     2456012.21656   -2.2871
 2456012.18647   -2.3767     2456012.20257   -2.2665     2456012.21834   -2.2845
 2456012.18841   -2.3720     2456012.20452   -2.2860     2456012.22012   -2.3042
 2456012.19036   -2.3796     2456012.20842   -2.3267     2456012.22190   -2.3202
 2456012.19231   -2.3716     2456012.20954   -2.3445     2456012.22368   -2.3123
 2456012.19425   -2.3701     2456012.21149   -2.3464     2456012.22546   -2.3433
 2456012.19620   -2.3689     2456012.21326   -2.3631     2456012.22724   -2.3395
 2456012.19815   -2.3795     2456012.21433   -2.3626     2456012.22894   -2.3620
 2456012.20009   -2.3914     2456012.21611   -2.3871     2456012.23064   -2.3705
 2456012.20204   -2.4007     2456012.21789   -2.3945     2456012.23234   -2.3775
 2456012.20399   -2.4080     2456012.21967   -2.3986     2456012.23403   -2.3778
 2456012.20594   -2.4152     2456012.22145   -2.4212     2456012.23576   -2.3978
 2456012.20789   -2.4363     2456012.22323   -2.4248     2456012.23746   -2.4120
 2456012.21096   -2.4584     2456012.22502   -2.4354     2456012.23926   -2.4067
 2456012.21279   -2.4702     2456012.22679   -2.4455     2456012.24106   -2.4217
 2456012.21564   -2.4880     2456012.22855   -2.4496     2456012.24286   -2.4290
 2456012.21742   -2.4867     2456012.23025   -2.4554     2456012.24466   -2.4317
 2456012.21920   -2.5166     2456012.23195   -2.4748     2456012.24646   -2.4329
 2456012.22098   -2.5193     2456012.23365   -2.4950     2456012.24827   -2.4625
 2456012.22276   -2.5283     2456012.23534   -2.4905     2456012.25007   -2.4587
 2456012.22454   -2.5405     2456012.23707   -2.4925     2456012.25147   -2.4748
 2456012.22632   -2.5510     2456012.23883   -2.5087     2456012.25328   -2.4723
 2456012.22811   -2.5494     2456012.24064   -2.5160     2456012.25509   -2.5079
 2456012.22981   -2.5662     2456012.24244   -2.5317     2456012.25690   -2.5005
 2456012.23150   -2.5768     2456012.24424   -2.5404     2456012.94794   -2.6298
 2456012.23320   -2.6006     2456012.24604   -2.5456     2456012.94903   -2.6522
 2456012.23490   -2.6034     2456012.24784   -2.5623     2456012.95012   -2.6603
 2456012.23663   -2.6049     2456012.24965   -2.5631     2456012.95096   -2.6408
 2456012.23832   -2.6215     2456012.25286   -2.5877     2456012.95205   -2.6675
 2456012.24012   -2.6291     2456012.25467   -2.5755     2456012.95314   -2.6213
 2456012.24192   -2.6356     2456012.25648   -2.5902     2456012.95423   -2.6430
 2456012.24372   -2.6527     2456012.94763   -2.7280     2456012.95532   -2.6439
 2456012.24553   -2.6763     2456012.94872   -2.7416     2456012.95642   -2.6327
 2456012.24733   -2.6582     2456012.94981   -2.7439     2456012.95862   -2.6252
 2456012.24913   -2.6663     2456012.95174   -2.7318     2456012.95972   -2.6485
 2456012.25094   -2.6874     2456012.95283   -2.7582     2456012.96083   -2.6354
 2456012.25234   -2.6964     2456012.95392   -2.7431     2456012.96193   -2.6257
 2456012.25415   -2.6978     2456012.95501   -2.7497     2456012.96304   -2.6491
 2456012.25596   -2.6890     2456012.95611   -2.7465     2456012.96414   -2.6451
 2456012.94730   -2.8508     2456012.95721   -2.7462     2456012.96525   -2.6425
 2456012.94839   -2.8714     2456012.95831   -2.7240     2456012.96636   -2.6593
 2456012.94947   -2.8690     2456012.95941   -2.7395     2456012.96747   -2.6373
 2456012.95056   -2.8708     2456012.96052   -2.7349     2456012.96858   -2.6297
 2456012.95141   -2.8751     2456012.96162   -2.7404     2456012.96969   -2.6307
 2456012.95249   -2.8890     2456012.96272   -2.7261     2456012.97057   -2.6197
 2456012.95359   -2.8881     2456012.96383   -2.7201     2456012.97168   -2.6353
 2456012.95468   -2.8568     2456012.96494   -2.7346     2456012.97279   -2.6312
 2456012.95577   -2.8821     2456012.96604   -2.7329     2456012.97390   -2.6601
 2456012.95687   -2.8750     2456012.96715   -2.7606     2456012.97501   -2.6134
 2456012.95797   -2.8805     2456012.96826   -2.7707     2456012.97812   -2.6031
 2456012.95907   -2.8680     2456012.96938   -2.7407     2456012.97923   -2.6262
 2456012.96018   -2.8768     2456012.97137   -2.7164     2456012.98034   -2.6079
 2456012.96128   -2.8683     2456012.97247   -2.7099     2456012.98122   -2.6094
 2456012.96239   -2.8876     2456012.97359   -2.7101     2456012.98233   -2.6014
 2456012.96349   -2.8681     2456012.97470   -2.7226     2456012.98343   -2.6177
 2456012.96460   -2.8727     2456012.97580   -2.7061     2456012.98453   -2.6052
 2456012.96571   -2.8702     2456012.97691   -2.7182     2456012.98563   -2.5985
 2456012.96681   -2.8671     2456012.97781   -2.7343     2456012.98673   -2.6148
 2456012.96792   -2.8758     2456012.97892   -2.6972     2456012.98784   -2.6151
 2456012.96904   -2.8814     2456012.98003   -2.7012     2456012.98894   -2.5877
 2456012.97015   -2.8736     2456012.98201   -2.7316     2456012.99004   -2.5848
 2456012.97102   -2.8396     2456012.98313   -2.7349     2456012.99115   -2.5793
 2456012.97213   -2.8837     2456012.98423   -2.7152     2456012.99225   -2.6020
 2456012.97325   -2.8744     2456012.98533   -2.7242     2456012.99335   -2.5881
 2456012.97436   -2.8607     2456012.98643   -2.6903     2456012.99446   -2.5918
 2456012.97547   -2.8477     2456012.98753   -2.7040     2456012.99557   -2.5668
 2456012.97657   -2.8529     2456012.98863   -2.7006     2456012.99667   -2.5746
 2456012.97747   -2.8619     2456012.98974   -2.6933     2456012.99778   -2.5752
 2456012.97858   -2.8766     2456012.99084   -2.6923     2456012.99888   -2.5788
 2456012.97969   -2.8783     2456012.99195   -2.6866     2456012.99999   -2.5675
 2456012.98080   -2.8518     2456012.99305   -2.6753     2456013.00110   -2.5563
 2456012.98167   -2.8659     2456012.99416   -2.7020     2456013.00220   -2.5558
 2456012.98279   -2.8484     2456012.99526   -2.6961     2456013.00331   -2.5600
 2456012.98389   -2.8461     2456012.99637   -2.6826     2456013.00509   -2.5485
 2456012.98499   -2.8481     2456012.99747   -2.6859     2456013.00620   -2.5571
 2456012.98609   -2.8421     2456012.99858   -2.6674     2456013.00732   -2.5514
 2456012.98719   -2.8525     2456012.99968   -2.6648     2456013.00843   -2.5390
 2456012.98830   -2.8286     2456013.00079   -2.6699     2456013.00955   -2.5225
 2456012.98940   -2.8542     2456013.00189   -2.6714     2456013.01066   -2.5446
 2456012.99050   -2.8319     2456013.00300   -2.6569     2456013.01178   -2.5170
 2456012.99161   -2.8209     2456013.00479   -2.6510     2456013.01289   -2.5175
 2456012.99271   -2.8270     2456013.00590   -2.6499     2456013.01401   -2.5193
 2456012.99382   -2.8125     2456013.00701   -2.6479     2456013.01513   -2.5118
 2456012.99492   -2.7992     2456013.00812   -2.6679     2456013.01625   -2.5073
 2456012.99603   -2.8221     2456013.00924   -2.6350     2456013.01737   -2.5110
 2456012.99713   -2.8120     2456013.01035   -2.6492     2456013.01849   -2.5090
 2456012.99824   -2.8041     2456013.01147   -2.6331     2456013.01961   -2.4921
 2456012.99934   -2.7974     2456013.01259   -2.6349     2456013.02073   -2.4896
 2456013.00045   -2.8070     2456013.01370   -2.6331     2456013.02186   -2.4999
 2456013.00155   -2.7866     2456013.01482   -2.6356     2456013.02299   -2.4986
 2456013.00266   -2.8025     2456013.01594   -2.6446     2456013.02411   -2.4951
 2456013.00377   -2.7947     2456013.01706   -2.6195     2456013.02524   -2.4711
 2456013.00444   -2.7872     2456013.01818   -2.6041     2456013.02636   -2.4657
 2456013.00555   -2.7851     2456013.01930   -2.6135     2456013.02719   -2.4536
 2456013.00667   -2.8024     2456013.02042   -2.6030     2456013.02832   -2.4780
 2456013.00778   -2.7819     2456013.02155   -2.5974     2456013.02945   -2.4472
 2456013.00890   -2.7703     2456013.02267   -2.6036     2456013.03058   -2.4652
 2456013.01001   -2.7701     2456013.02380   -2.5881     2456013.03171   -2.4492
 2456013.01113   -2.7604     2456013.02493   -2.5734     2456013.03284   -2.4546
 2456013.01224   -2.7759     2456013.02605   -2.5733     2456013.03396   -2.4397
 2456013.01336   -2.7772     2456013.02688   -2.5845     2456013.03509   -2.4255
 2456013.01448   -2.7657     2456013.02801   -2.5673     2456013.03623   -2.4362
 2456013.01560   -2.7558     2456013.02914   -2.5761     2456013.03736   -2.4213
 2456013.01672   -2.7482     2456013.03027   -2.5588     2456013.03856   -2.4142
 2456013.01784   -2.7465     2456013.03140   -2.5597     2456013.03975   -2.4059
 2456013.01896   -2.7510     2456013.03252   -2.5511     2456013.04095   -2.4030
 2456013.02008   -2.7280     2456013.03365   -2.5583     2456013.04213   -2.3934
 2456013.02120   -2.7325     2456013.03478   -2.5404     2456013.04333   -2.3970
 2456013.02233   -2.7226     2456013.03592   -2.5273     2456013.04416   -2.3866
 2456013.02345   -2.7400     2456013.03705   -2.5254     2456013.04536   -2.3884
 2456013.02458   -2.7264     2456013.03825   -2.5313     2456013.04697   -2.3677
 2456013.02571   -2.7141     2456013.03944   -2.5119     2456013.04813   -2.3459
 2456013.02766   -2.7030     2456013.04063   -2.5068     2456013.05429   -2.3184
 2456013.02879   -2.6959     2456013.04182   -2.5107     2456013.05538   -2.2956
 2456013.02992   -2.6922     2456013.04301   -2.5016     2456013.05647   -2.3004
 2456013.03105   -2.6867     2456013.04385   -2.4908     2456013.05756   -2.2944
 2456013.03218   -2.6734     2456013.04505   -2.4918     2456013.05865   -2.2984
 2456013.03330   -2.6736     2456013.04666   -2.4750     2456013.05974   -2.2642
 2456013.03443   -2.6605     2456013.04781   -2.4655     2456013.06174   -2.2591
 2456013.03557   -2.6470     2456013.05399   -2.4158     2456013.06284   -2.2540
 2456013.03670   -2.6470     2456013.05508   -2.4157     2456013.06395   -2.2481
 2456013.03790   -2.6427     2456013.05617   -2.4090     2456013.06506   -2.2289
 2456013.03909   -2.6424     2456013.05726   -2.3972     2456013.06616   -2.2288
 2456013.04028   -2.6290     2456013.05835   -2.3947     2456013.06728   -2.2221
 2456013.04147   -2.6294     2456013.05944   -2.3821     2456013.06838   -2.2026
 2456013.04266   -2.6322     2456013.06054   -2.3797     2456013.06950   -2.1929
 2456013.04631   -2.5875     2456013.06144   -2.3717     2456013.07061   -2.1867
 2456013.04746   -2.5937     2456013.06254   -2.3550     2456013.07173   -2.1825
 2456013.04862   -2.5823     2456013.06364   -2.3523     2456013.07284   -2.1787
 2456013.05475   -2.5267     2456013.06475   -2.3390     2456013.07395   -2.1698
 2456013.05584   -2.5357     2456013.06586   -2.3341     2456013.07506   -2.1593
 2456013.05693   -2.5202     2456013.06697   -2.3126     2456013.07709   -2.1269
 2456013.05801   -2.5195     2456013.06809   -2.3213     2456013.07820   -2.1131
 2456013.05911   -2.5041     2456013.06919   -2.3106     2456013.07932   -2.1143
 2456013.06020   -2.5115     2456013.07031   -2.2867     2456013.08042   -2.1001
 2456013.06110   -2.4921     2456013.07142   -2.2917     2456013.08153   -2.1064
 2456013.06220   -2.4899     2456013.07254   -2.2766     2456013.08264   -2.1156
 2456013.06330   -2.4814     2456013.07365   -2.2744     2456013.08375   -2.1174
 2456013.06441   -2.4623     2456013.07476   -2.2543     2456013.08486   -2.1210
 2456013.06552   -2.4710     2456013.07587   -2.2391     2456013.08573   -2.1061
 2456013.06663   -2.4473     2456013.07678   -2.2331     2456013.08684   -2.1135
 2456013.06774   -2.4320     2456013.07789   -2.2229     2456013.08796   -2.1156
 2456013.06885   -2.4334     2456013.07901   -2.2033     2456013.08907   -2.1025
 2456013.06997   -2.4237     2456013.08013   -2.2093     2456013.09024   -2.1041
 2456013.07108   -2.4119     2456013.08123   -2.1938     2456013.09142   -2.0951
 2456013.07219   -2.4119     2456013.08234   -2.2133     2456013.09260   -2.0937
 2456013.07331   -2.3973     2456013.08345   -2.2127     2456013.09378   -2.1073
 2456013.07442   -2.3769     2456013.08456   -2.2141     2456013.09500   -2.0986
 2456013.07553   -2.3747     2456013.08654   -2.2063     2456013.09622   -2.1088
 2456013.07644   -2.3638     2456013.08765   -2.1994     2456013.09744   -2.1053
 2456013.07755   -2.3444     2456013.08877   -2.2001     2456013.09965   -2.1049
 2456013.07867   -2.3339     2456013.08995   -2.2133     2456013.10087   -2.1060
 2456013.07978   -2.3386     2456013.09112   -2.1930     2456013.10208   -2.1038
 2456013.08089   -2.3366     2456013.09230   -2.1909     2456013.10330   -2.1016
 2456013.08200   -2.3280     2456013.09348   -2.1925     2456013.10452   -2.1103
 2456013.08311   -2.3378     2456013.09468   -2.1922     2456013.10549   -2.0924
 2456013.08422   -2.3266     2456013.09589   -2.2015     2456013.10672   -2.1071
 2456013.08533   -2.3253     2456013.09711   -2.1925     2456013.10794   -2.1011
 2456013.08620   -2.3256     2456013.09833   -2.1945     2456013.10916   -2.0891
 2456013.08731   -2.3251     2456013.09932   -2.1854     2456013.11039   -2.1021
 2456013.08843   -2.3189     2456013.10054   -2.1854     2456013.11161   -2.1053
 2456013.08961   -2.3268     2456013.10176   -2.1993     2456013.11284   -2.1032
 2456013.09078   -2.3088     2456013.10298   -2.1903     2456013.11406   -2.1112
 2456013.09196   -2.3131     2456013.10420   -2.1992     2456013.11529   -2.1056
 2456013.09314   -2.3188     2456013.10639   -2.1880     2456013.11652   -2.1122
 2456013.09433   -2.3154     2456013.10761   -2.1828     2456013.11775   -2.1201
 2456013.09554   -2.3069     2456013.10883   -2.1888     2456013.11898   -2.1057
 2456013.09676   -2.3049     2456013.11006   -2.1850     2456013.12022   -2.1095
 2456013.09798   -2.3112     2456013.11128   -2.1930     2456013.12145   -2.1259
 2456013.09897   -2.3120     2456013.11251   -2.1920     2456013.12243   -2.1272
 2456013.10019   -2.3148     2456013.11373   -2.1982     2456013.12367   -2.1472
 2456013.10141   -2.3114     2456013.11496   -2.1925     2456013.12490   -2.1450
 2456013.10263   -2.3093     2456013.11619   -2.2139     2456013.12614   -2.1480
 2456013.10385   -2.3077     2456013.11742   -2.1982     2456013.12737   -2.1442
 2456013.10506   -2.3033     2456013.11865   -2.2183     2456013.12861   -2.1727
 2456013.10604   -2.3103     2456013.11989   -2.2015     2456013.12985   -2.1742
 2456013.10726   -2.3089     2456013.12112   -2.2129     2456013.13106   -2.1877
 2456013.10848   -2.3125     2456013.12333   -2.2294     2456013.13187   -2.1966
 2456013.10971   -2.3119     2456013.12457   -2.2377     2456013.13301   -2.1876
 2456013.11093   -2.3085     2456013.12580   -2.2376     2456013.13416   -2.1973
 2456013.11215   -2.3096     2456013.12704   -2.2567     2456013.13973   -2.2446
 2456013.11338   -2.3057     2456013.12828   -2.2611     2456013.14089   -2.2534
 2456013.11461   -2.3169     2456013.12951   -2.2625     2456013.14204   -2.2696
 2456013.11584   -2.3117     2456013.13075   -2.2837     2456013.14320   -2.2728
 2456013.11707   -2.3225     2456013.13156   -2.2890     2456013.14435   -2.2868
 2456013.11830   -2.3165     2456013.13270   -2.2789     2456013.14552   -2.2975
 2456013.11953   -2.3208     2456013.13385   -2.3070     2456013.14667   -2.2980
 2456013.12076   -2.3296     2456013.13500   -2.3019     2456013.14783   -2.3046
 2456013.12199   -2.3346     2456013.13615   -2.3109     2456013.14899   -2.3239
 2456013.12298   -2.3396     2456013.13730   -2.3184     2456013.15015   -2.3260
 2456013.12421   -2.3540     2456013.13846   -2.3318     2456013.15131   -2.3396
 2456013.12545   -2.3531     2456013.13942   -2.3430     2456013.15246   -2.3494
 2456013.12668   -2.3622     2456013.14057   -2.3527     2456013.15361   -2.3452
 2456013.12792   -2.3758     2456013.14173   -2.3516     2456013.15454   -2.3493
 2456013.12916   -2.3987     2456013.14289   -2.3663     2456013.15569   -2.3629
 2456013.13039   -2.3925     2456013.14404   -2.3730     2456013.15685   -2.3769
 2456013.13237   -2.4151     2456013.14520   -2.3830     2456013.15800   -2.3753
 2456013.13582   -2.4439     2456013.14636   -2.3885     2456013.15916   -2.3828
 2456013.13812   -2.4480     2456013.14752   -2.4146     2456013.16032   -2.3958
 2456013.13908   -2.4602     2456013.14868   -2.4164     2456013.16149   -2.3958
 2456013.14024   -2.4840     2456013.14984   -2.4153     2456013.16265   -2.4000
 2456013.14139   -2.4746     2456013.15099   -2.4296     2456013.16381   -2.3993
 2456013.14255   -2.4868     2456013.15215   -2.4427     2456013.16493   -2.4214
 2456013.14370   -2.5005     2456013.15330   -2.4397     2456013.16604   -2.4244
 2456013.14486   -2.4997     2456013.15538   -2.4543     2456013.16716   -2.4208
 2456013.14603   -2.4931     2456013.15653   -2.4585     2456013.16828   -2.4296
 2456013.14718   -2.5187     2456013.15769   -2.4715     2456013.16940   -2.4444
 2456013.14834   -2.5351     2456013.15885   -2.4786     2456013.17052   -2.4522
 2456013.14950   -2.5353     2456013.16001   -2.4774     2456013.17164   -2.4539
 2456013.15066   -2.5462     2456013.16117   -2.4811     2456013.17276   -2.4547
 2456013.15181   -2.5420     2456013.16233   -2.5027     2456013.17388   -2.4579
 2456013.15296   -2.5693     2456013.16350   -2.5059     2456013.17500   -2.4782
 2456013.15412   -2.5657     2456013.16461   -2.5200     2456013.17612   -2.4677
 2456013.15505   -2.5746     2456013.16573   -2.5100     2456013.18886   -2.5170
 2456013.15620   -2.5778     2456013.16685   -2.5274     2456013.18990   -2.5362
 2456013.15735   -2.5852     2456013.16797   -2.5332     2456013.19094   -2.5306
 2456013.15851   -2.5879     2456013.16909   -2.5345     2456013.19198   -2.5307
 2456013.15967   -2.5960     2456013.17021   -2.5230     2456013.19302   -2.5343
 2456013.16084   -2.6215     2456013.17133   -2.5649     2456013.19405   -2.5318
 2456013.16200   -2.6227     2456013.17244   -2.5501     2456013.19509   -2.5395
 2456013.16316   -2.6166     2456013.17356   -2.5602     2456013.19613   -2.5503
 2456013.16428   -2.6323     2456013.17468   -2.5624     2456013.19717   -2.5410
 2456013.16539   -2.6337     2456013.17580   -2.5500     2456013.19821   -2.5465
 2456013.16651   -2.6457     2456013.18856   -2.6239     2456013.19925   -2.5623
 2456013.16763   -2.6574     2456013.18961   -2.6316     2456013.20030   -2.5618
 2456013.16875   -2.6541     2456013.19065   -2.6273     2456013.20135   -2.5758
 2456013.16987   -2.6526     2456013.19169   -2.6297     2456013.20240   -2.5504
 2456013.17099   -2.6721     2456013.19273   -2.6296     2456013.20345   -2.5813
 2456013.17211   -2.6823     2456013.19378   -2.6412     2456013.20450   -2.5733
 2456013.17323   -2.6762     2456013.19481   -2.6424     2456013.20555   -2.5684
 2456013.17434   -2.6929     2456013.19585   -2.6526     2456013.20661   -2.5709
 2456013.17546   -2.7033     2456013.19689   -2.6513     2456013.20766   -2.5689
 2456013.17658   -2.6939     2456013.19793   -2.6520     2456013.20872   -2.6117
 2456013.18929   -2.7525     2456013.19897   -2.6679     2456013.20977   -2.5871
 2456013.19033   -2.7671     2456013.20002   -2.6632     2456013.21084   -2.5916
 2456013.19137   -2.7684     2456013.20107   -2.6660     2456013.21190   -2.5931
 2456013.19241   -2.7512     2456013.20212   -2.6665     2456013.21297   -2.5936
 2456013.19345   -2.7667     2456013.20317   -2.6522     2456013.21401   -2.5900
 2456013.19449   -2.7587     2456013.20422   -2.6752     2456013.21503   -2.5996
 2456013.19553   -2.7751     2456013.20527   -2.6696     2456013.21605   -2.6169
 2456013.19657   -2.7843     2456013.20633   -2.6869     2456013.21707   -2.6065
 2456013.19761   -2.7824     2456013.20738   -2.6757     2456013.21809   -2.6148
 2456013.19865   -2.7759     2456013.20844   -2.6848     2456013.21910   -2.5849
 2456013.19969   -2.7734     2456013.20949   -2.6943     2456013.22012   -2.6106
 2456013.20074   -2.7862     2456013.21055   -2.6763     2456013.22114   -2.6195
 2456013.20179   -2.7634     2456013.21161   -2.6957     2456013.22217   -2.6068
 2456013.20284   -2.7980     2456013.21268   -2.6927     2456013.22319   -2.6264
 2456013.20389   -2.7935     2456013.21372   -2.7115     2456013.22422   -2.6373
 2456013.20494   -2.7901     2456013.21476   -2.6940     2456013.22525   -2.6045
 2456013.20600   -2.8053     2456013.21578   -2.7137     2456013.22628   -2.6339
 2456013.20705   -2.7948     2456013.21680   -2.6915     2456013.22730   -2.6498
 2456013.20811   -2.8075     2456013.21782   -2.6915     2456013.22833   -2.6235
 2456013.20916   -2.8273     2456013.21884   -2.6922     2456013.22936   -2.6056
 2456013.21022   -2.8294     2456013.21985   -2.7080     2456013.23126   -2.6416
 2456013.21128   -2.7945     2456013.22087   -2.6998     2456013.23229   -2.6324
 2456013.21235   -2.8160     2456013.22190   -2.7034     2456013.23332   -2.6372
 2456013.21341   -2.8160     2456013.22292   -2.7179     2456013.23435   -2.6223
 2456013.21445   -2.8150     2456013.22395   -2.7135     2456013.23539   -2.6264
 2456013.21548   -2.8240     2456013.22498   -2.7257     2456013.23642   -2.6474
 2456013.21650   -2.8446     2456013.22600   -2.7320     2456013.23745   -2.6287
 2456013.21751   -2.8331     2456013.22703   -2.7261     2456013.23848   -2.6102
 2456013.21853   -2.8365     2456013.22806   -2.7221     2456013.23951   -2.6363
 2456013.21955   -2.8276     2456013.22909   -2.7306     2456014.95010   -2.0947
 2456013.22057   -2.8383     2456013.23012   -2.7317     2456014.95241   -2.0862
 2456013.22159   -2.8394     2456013.23099   -2.7328     2456014.95355   -2.0933
 2456013.22262   -2.8447     2456013.23202   -2.7266     2456014.95471   -2.1059
 2456013.22364   -2.8519     2456013.23305   -2.7468     2456014.95593   -2.0918
 2456013.22467   -2.8392     2456013.23408   -2.7253     2456014.95706   -2.1066
 2456013.22570   -2.8546     2456013.23511   -2.7286     2456014.95820   -2.0966
 2456013.22673   -2.8445     2456013.23614   -2.7402     2456014.95933   -2.0999
 2456013.22776   -2.8517     2456013.23717   -2.7406     2456014.96023   -2.1004
 2456013.22879   -2.8363     2456013.23821   -2.7292     2456014.96136   -2.0981
 2456013.22981   -2.8427     2456013.23924   -2.7256     2456014.96226   -2.1128
 2456013.23068   -2.8544     2456014.94969   -2.1859     2456014.96339   -2.0933
 2456013.23171   -2.8591     2456014.95211   -2.1873     2456014.96451   -2.1025
 2456013.23274   -2.8615     2456014.95324   -2.1864     2456014.96564   -2.0937
 2456013.23377   -2.8667     2456014.95440   -2.1844     2456014.96676   -2.0983
 2456013.23480   -2.8447     2456014.95562   -2.1752     2456014.96789   -2.1054
 2456013.23584   -2.8616     2456014.95675   -2.1792     2456014.96902   -2.1119
 2456013.23687   -2.8601     2456014.95789   -2.1891     2456014.97015   -2.0938
 2456013.23790   -2.8601     2456014.95902   -2.1769     2456014.97129   -2.0991
 2456013.23893   -2.8549     2456014.96105   -2.1956     2456014.97242   -2.1010
 2456014.94935   -2.2884     2456014.96309   -2.1874     2456014.97356   -2.1179
 2456014.95176   -2.2970     2456014.96421   -2.1830     2456014.97469   -2.1146
 2456014.95292   -2.3018     2456014.96534   -2.1816     2456014.97583   -2.0997
 2456014.95408   -2.3097     2456014.96646   -2.1749     2456014.97701   -2.1360
 2456014.95530   -2.2915     2456014.96759   -2.1903     2456014.97817   -2.1276
 2456014.95643   -2.3048     2456014.96872   -2.1973     2456014.97933   -2.1365
 2456014.95757   -2.3099     2456014.96985   -2.1946     2456014.98049   -2.1534
 2456014.95870   -2.3006     2456014.97099   -2.1865     2456014.98166   -2.1571
 2456014.95983   -2.3062     2456014.97212   -2.1856     2456014.98282   -2.1677
 2456014.96073   -2.2994     2456014.97326   -2.2085     2456014.98398   -2.1676
 2456014.96186   -2.3027     2456014.97439   -2.2062     2456014.98515   -2.1762
 2456014.96276   -2.3050     2456014.97553   -2.2039     2456014.98631   -2.1912
 2456014.96389   -2.3008     2456014.97669   -2.2084     2456014.98748   -2.2062
 2456014.96501   -2.2981     2456014.97787   -2.2224     2456014.98865   -2.2111
 2456014.96614   -2.3065     2456014.97903   -2.2341     2456014.98982   -2.2105
 2456014.96727   -2.3071     2456014.98019   -2.2507     2456014.99099   -2.2150
 2456014.96840   -2.3131     2456014.98136   -2.2549     2456014.99216   -2.2346
 2456014.96953   -2.3042     2456014.98252   -2.2640     2456014.99333   -2.2343
 2456014.97066   -2.3109     2456014.98368   -2.2779     2456014.99449   -2.2434
 2456014.97180   -2.3152     2456014.98484   -2.2754     2456014.99566   -2.2611
 2456014.97293   -2.3287     2456014.98601   -2.2820     2456014.99682   -2.2656
 2456014.97407   -2.3273     2456014.98718   -2.2960     2456014.99800   -2.2717
 2456014.97520   -2.3240     2456014.98835   -2.2983     2456014.99917   -2.2868
 2456014.97634   -2.3365     2456014.98952   -2.3049     2456015.00034   -2.2872
 2456014.97752   -2.3473     2456014.99069   -2.3156     2456015.00151   -2.2946
 2456014.97868   -2.3491     2456014.99186   -2.3338     2456015.00262   -2.3014
 2456014.97984   -2.3553     2456014.99302   -2.3445     2456015.00374   -2.3145
 2456014.98101   -2.3616     2456014.99419   -2.3522     2456015.00485   -2.3328
 2456014.98217   -2.3712     2456014.99536   -2.3439     2456015.00597   -2.3383
 2456014.98333   -2.3864     2456014.99652   -2.3634     2456015.00709   -2.3379
 2456014.98449   -2.3966     2456014.99769   -2.3739     2456015.00821   -2.3499
 2456014.98566   -2.4016     2456014.99886   -2.3793     2456015.00933   -2.3599
 2456014.98683   -2.4112     2456015.00004   -2.3843     2456015.01044   -2.3655
 2456014.98800   -2.4145     2456015.00121   -2.4113     2456015.01156   -2.3658
 2456014.98917   -2.4256     2456015.00233   -2.4047     2456015.01268   -2.3774
 2456014.99034   -2.4419     2456015.00344   -2.4297     2456015.01380   -2.3853
 2456014.99151   -2.4507     2456015.00456   -2.4301     2456015.01489   -2.3858
 2456014.99268   -2.4640     2456015.00568   -2.4335     2456015.01597   -2.3930
 2456014.99384   -2.4670     2456015.00679   -2.4465     2456015.01706   -2.4025
 2456014.99501   -2.4733     2456015.00791   -2.4473     2456015.01892   -2.4053
 2456014.99617   -2.4787     2456015.00903   -2.4592     2456015.01994   -2.4168
 2456014.99734   -2.4944     2456015.01015   -2.4549     2456015.02180   -2.4311
 2456014.99851   -2.5046     2456015.01127   -2.4577     2456015.02367   -2.4381
 2456014.99969   -2.5053     2456015.01239   -2.4765     2456015.02469   -2.4500
 2456015.00086   -2.5195     2456015.01351   -2.4885     2456015.02571   -2.4444
 2456015.00200   -2.5281     2456015.01460   -2.4897     2456015.02673   -2.4503
 2456015.00312   -2.5340     2456015.01569   -2.4900     2456015.02775   -2.4435
 2456015.00423   -2.5373     2456015.01678   -2.5054     2456015.02876   -2.4616
 2456015.00535   -2.5557     2456015.01780   -2.5025     2456015.02978   -2.4657
 2456015.00647   -2.5600     2456015.01864   -2.5017     2456015.03080   -2.4809
 2456015.00758   -2.5678     2456015.01966   -2.5213     2456015.03182   -2.4794
 2456015.00870   -2.5746     2456015.02068   -2.5236     2456015.03285   -2.4725
 2456015.00982   -2.5809     2456015.02152   -2.5333     2456015.03386   -2.4896
 2456015.01094   -2.6005     2456015.02254   -2.5356     2456015.03488   -2.4937
 2456015.01206   -2.5985     2456015.02338   -2.5465     2456015.03590   -2.4902
 2456015.01318   -2.6022     2456015.02440   -2.5552     2456015.03690   -2.4906
 2456015.01430   -2.6001     2456015.02542   -2.5387     2456015.03790   -2.5027
 2456015.01538   -2.6235     2456015.02644   -2.5615     2456015.03889   -2.4943
 2456015.01647   -2.6186     2456015.02746   -2.5498     2456015.03989   -2.5189
 2456015.01749   -2.6245     2456015.02848   -2.5539     2456015.04088   -2.5156
 2456015.01833   -2.6420     2456015.02950   -2.5687     2456015.04188   -2.5227
 2456015.01935   -2.6376     2456015.03052   -2.5607     2456015.04370   -2.5422
 2456015.02037   -2.6469     2456015.03154   -2.5849     2456015.04469   -2.5101
 2456015.02121   -2.6456     2456015.03256   -2.5719     2456015.04569   -2.5410
 2456015.02223   -2.6487     2456015.03358   -2.5875     2456015.04668   -2.5306
 2456015.02307   -2.6409     2456015.03460   -2.5959     2456015.04768   -2.5222
 2456015.02410   -2.6529     2456015.03562   -2.5886     2456015.04868   -2.5348
 2456015.02512   -2.6749     2456015.03663   -2.6031     2456015.04968   -2.5254
 2456015.02614   -2.6776     2456015.03762   -2.5953     2456015.05068   -2.5360
 2456015.02716   -2.6844     2456015.03862   -2.6143     2456015.05148   -2.5436
 2456015.02817   -2.6813     2456015.03961   -2.6166     2456015.05247   -2.5472
 2456015.02919   -2.6914     2456015.04061   -2.6192     2456015.05345   -2.5504
 2456015.03021   -2.6949     2456015.04160   -2.6090     2456015.05444   -2.5501
 2456015.03123   -2.7093     2456015.04260   -2.6195     2456015.05543   -2.5551
 2456015.03225   -2.6986     2456015.04343   -2.6193     2456015.05643   -2.5600
 2456015.03327   -2.6997     2456015.04442   -2.6361     2456015.05742   -2.5715
 2456015.03429   -2.7121     2456015.04542   -2.6348     2456015.05841   -2.5628
 2456015.03531   -2.7229     2456015.04641   -2.6248     2456015.05940   -2.5736
 2456015.03633   -2.7298     2456015.04741   -2.6424     2456015.06036   -2.5720
 2456015.03733   -2.7340     2456015.04841   -2.6386     2456015.06132   -2.5689
 2456015.03832   -2.7343     2456015.04940   -2.6395     2456015.06307   -2.5689
 2456015.03932   -2.7317     2456015.05040   -2.6453     2456015.06386   -2.5867
 2456015.04031   -2.7371     2456015.05219   -2.6590     2456015.06482   -2.6080
 2456015.04131   -2.7444     2456015.05318   -2.6549     2456015.06579   -2.6073
 2456015.04230   -2.7461     2456015.05417   -2.6489     2456015.06676   -2.5792
 2456015.04313   -2.7462     2456015.05516   -2.6562     2456015.06777   -2.5799
 2456015.04413   -2.7466     2456015.05615   -2.6609     2456015.06953   -2.6112
 2456015.04512   -2.7497     2456015.05714   -2.6583     2456015.07051   -2.5871
 2456015.04612   -2.7761     2456015.05813   -2.6527     2456015.07237   -2.6020
 2456015.04711   -2.7577     2456015.05912   -2.6701     2456015.07328   -2.6066
 2456015.04811   -2.7579     2456015.06009   -2.6702     2456015.07420   -2.5988
 2456015.04911   -2.7649     2456015.06104   -2.6829     2456015.07512   -2.5951
 2456015.05011   -2.7731     2456015.06200   -2.6820     2456015.07604   -2.6072
 2456015.05110   -2.7702     2456015.06280   -2.6783     2456015.07696   -2.6213
 2456015.05191   -2.7734     2456015.06455   -2.7069     2456015.07789   -2.6010
 2456015.05290   -2.7729     2456015.06551   -2.6890     2456015.07881   -2.6231
 2456015.05388   -2.7803     2456015.06648   -2.7000     2456015.07973   -2.6205
 2456015.05488   -2.7943     2456015.06746   -2.6974     2456015.08066   -2.6241
 2456015.05586   -2.7961     2456015.06846   -2.6779     2456015.08158   -2.6334
 2456015.05685   -2.7996     2456015.06925   -2.6928     2456015.08251   -2.6297
 2456015.05785   -2.7979     2456015.07023   -2.6981     2456015.08344   -2.6325
 2456015.05884   -2.7937     2456015.07211   -2.7036     2456015.08437   -2.6191
 2456015.05980   -2.8035     2456015.07302   -2.7102     2456015.08529   -2.6161
 2456015.06076   -2.8060     2456015.07394   -2.6937     2456015.08598   -2.6170
 2456015.06172   -2.8148     2456015.07485   -2.7146     2456015.08691   -2.6561
 2456015.06251   -2.8119     2456015.07577   -2.7042     2456015.08791   -2.6422
 2456015.06347   -2.8110     2456015.07670   -2.7250     2456015.08893   -2.6359
 2456015.06426   -2.8158     2456015.07762   -2.7093     2456015.08994   -2.6389
 2456015.06522   -2.8241     2456015.07854   -2.7059     2456015.09095   -2.6351
 2456015.06619   -2.8216     2456015.07947   -2.7153     2456015.09196   -2.6461
 2456015.06717   -2.8239     2456015.08039   -2.7231     2456015.09298   -2.6368
 2456015.06817   -2.8247     2456015.08132   -2.7157     2456015.09399   -2.6271
 2456015.06897   -2.8226     2456015.08225   -2.7386     2456015.09500   -2.6337
 2456015.06994   -2.8291     2456015.08317   -2.7367     2456015.09602   -2.6497
 2456015.07274   -2.8434     2456015.08410   -2.7194     2456015.09704   -2.6422
 2456015.07366   -2.8368     2456015.08502   -2.7329     2456015.09803   -2.6326
 2456015.07458   -2.8340     2456015.08571   -2.7271     2456015.09901   -2.6354
 2456015.07549   -2.8392     2456015.08664   -2.7240     2456015.09998   -2.6413
 2456015.07642   -2.8546     2456015.08764   -2.7305     2456015.10095   -2.6544
 2456015.07734   -2.8487     2456015.08865   -2.7294     2456015.10191   -2.6446
 2456015.07826   -2.8467     2456015.08966   -2.7504     2456015.10369   -2.6263
 2456015.07919   -2.8553     2456015.09067   -2.7461     2456015.10466   -2.6424
 2456015.08011   -2.8430     2456015.09169   -2.7271     2456015.10563   -2.6328
 2456015.08104   -2.8644     2456015.09270   -2.7192     2456015.10661   -2.6357
 2456015.08197   -2.8652     2456015.09371   -2.7390     2456015.10759   -2.6392
 2456015.08289   -2.8619     2456015.09472   -2.7339     2456015.10856   -2.6291
 2456015.08382   -2.8603     2456015.09574   -2.7404     2456015.10953   -2.6429
 2456015.08475   -2.8499     2456015.09676   -2.7377     2456015.11050   -2.6368
 2456015.08636   -2.8468     2456015.09776   -2.7402     2456015.11147   -2.6457
 2456015.08733   -2.8582     2456015.09874   -2.7453     2456015.11244   -2.6407
 2456015.08834   -2.8642     2456015.09971   -2.7405     2456015.11404   -2.6245
 2456015.08936   -2.8680     2456015.10068   -2.7493     2456015.11501   -2.6432
 2456015.09037   -2.8653     2456015.10165   -2.7350     2456015.11598   -2.6354
 2456015.09138   -2.8703     2456015.10262   -2.7345     2456015.11692   -2.6432
 2456015.09239   -2.8673     2456015.10342   -2.7335     2456015.11785   -2.6303
 2456015.09341   -2.8679     2456015.10439   -2.7287     2456015.11879   -2.6327
 2456015.09442   -2.8753     2456015.10536   -2.7466     2456015.11973   -2.6387
 2456015.09544   -2.8629     2456015.10634   -2.7342     2456015.12066   -2.6310
 2456015.09645   -2.8666     2456015.10732   -2.7388     2456015.12160   -2.6390
 2456015.09747   -2.8874     2456015.10829   -2.7375     2456015.12254   -2.6301
 2456015.09844   -2.8647     2456015.10926   -2.7288     2456015.12348   -2.6397
 2456015.09942   -2.8643     2456015.11023   -2.7344     2456015.12441   -2.6324
 2456015.10039   -2.8689     2456015.11120   -2.7191     2456015.12535   -2.6254
 2456015.10136   -2.8609     2456015.11217   -2.7348     2456015.12629   -2.6338
 2456015.10233   -2.8768     2456015.11377   -2.7489     2456015.12722   -2.6256
 2456015.10313   -2.8645     2456015.11474   -2.7376     2456015.12816   -2.6247
 2456015.10410   -2.8656     2456015.11571   -2.7416     2456015.12910   -2.6215
 2456015.10507   -2.8696     2456015.11665   -2.7394     2456015.13004   -2.6203
 2456015.10605   -2.8639     2456015.11758   -2.7323     2456015.13098   -2.6214
 2456015.10702   -2.8780     2456015.11852   -2.7382     2456015.13191   -2.6243
 2456015.10800   -2.8583     2456015.11946   -2.7136     2456015.13286   -2.5930
 2456015.10898   -2.8759     2456015.12039   -2.7463     2456015.13456   -2.6028
 2456015.10995   -2.8710     2456015.12133   -2.7396     2456015.13550   -2.6005
 2456015.11092   -2.8797     2456015.12227   -2.7166     2456015.13622   -2.5915
 2456015.11189   -2.8701     2456015.12321   -2.7138     2456015.13716   -2.6076
 2456015.11286   -2.8918     2456015.12414   -2.7181     2456015.13809   -2.5985
 2456015.11348   -2.8642     2456015.12508   -2.7245     2456015.13903   -2.6066
 2456015.11445   -2.8616     2456015.12602   -2.7242     2456015.13997   -2.6071
 2456015.11543   -2.8569     2456015.12695   -2.7122     2456015.14090   -2.6136
 2456015.11636   -2.8556     2456015.12789   -2.7261     2456015.14183   -2.5991
 2456015.11730   -2.8620     2456015.12883   -2.7191     2456015.14277   -2.6165
 2456015.11823   -2.8695     2456015.12977   -2.7212     2456015.14371   -2.5898
 2456015.11917   -2.8495     2456015.13070   -2.7323     2456015.14464   -2.5957
 2456015.12011   -2.8656     2456015.13164   -2.7047     2456015.14558   -2.5950
 2456015.12105   -2.8623     2456015.13258   -2.7176     2456015.14651   -2.5853
 2456015.12198   -2.8653     2456015.13352   -2.7093     2456015.14745   -2.5925
 2456015.12292   -2.8673     2456015.13429   -2.7083     2456015.14917   -2.5763
 2456015.12386   -2.8615     2456015.13523   -2.7162     2456015.14989   -2.5684
 2456015.12479   -2.8470     2456015.13595   -2.7206     2456015.15083   -2.5734
 2456015.12573   -2.8536     2456015.13688   -2.7021     2456015.15159   -2.5943
 2456015.12667   -2.8646     2456015.13782   -2.7070     2456015.15235   -2.5858
 2456015.12761   -2.8501     2456015.13876   -2.6830     2456015.15330   -2.5602
 2456015.12854   -2.8550     2456015.13970   -2.6943     2456015.15424   -2.5769
 2456015.12948   -2.8486     2456015.14063   -2.6866     2456015.15519   -2.5663
 2456015.13042   -2.8318     2456015.14157   -2.7110     2456015.15614   -2.5661
 2456015.13136   -2.8348     2456015.14250   -2.6718     2456015.15709   -2.5539
 2456015.13230   -2.8208     2456015.14344   -2.6921     2456015.15804   -2.5633
 2456015.13323   -2.8317     2456015.14437   -2.6838     2456015.15899   -2.5742
 2456015.13401   -2.8380     2456015.14531   -2.7040     2456015.15994   -2.5841
 2456015.13495   -2.8507     2456015.14625   -2.6782     2456015.16089   -2.5539
 2456015.13660   -2.8332     2456015.14718   -2.6737     2456015.16185   -2.5500
 2456015.13754   -2.8327     2456015.14812   -2.6743     2456015.16280   -2.5386
 2456015.13847   -2.8359     2456015.14890   -2.6864     2456015.16376   -2.5398
 2456015.13941   -2.8324     2456015.14962   -2.6949     2456015.16472   -2.5350
 2456015.14035   -2.8148     2456015.15056   -2.6639     2456015.16568   -2.5309
 2456015.14128   -2.8305     2456015.15303   -2.6754     2456015.16664   -2.5445
 2456015.14222   -2.8167     2456015.15397   -2.6725     2456015.16760   -2.5276
 2456015.14315   -2.8114     2456015.15492   -2.6618     2456015.16856   -2.5174
 2456015.14409   -2.8216     2456015.15587   -2.6489     2456015.16953   -2.5330
 2456015.14502   -2.8082     2456015.15682   -2.6509     2456015.17031   -2.5213
 2456015.14596   -2.8060     2456015.15776   -2.6553     2456015.17127   -2.5385
 2456015.14690   -2.8071     2456015.15871   -2.6561     2456015.17224   -2.5406
 2456015.14784   -2.8023     2456015.15966   -2.6401     2456015.17320   -2.5098
 2456015.14862   -2.8045     2456015.16062   -2.6507     2456015.17416   -2.5224
 2456015.15027   -2.7940     2456015.16158   -2.6396     2456015.17674   -2.4903
 2456015.15121   -2.7978     2456015.16253   -2.6535     2456015.17764   -2.5028
 2456015.15198   -2.7880     2456015.16348   -2.6413     2456015.17832   -2.5095
 2456015.15274   -2.7958     2456015.16444   -2.6422     2456015.17921   -2.5022
 2456015.15368   -2.8001     2456015.16541   -2.6284     2456015.18011   -2.4923
 2456015.15463   -2.7939     2456015.16637   -2.6230     2456015.18101   -2.4767
 2456015.15558   -2.7650     2456015.16733   -2.6625     2456015.18191   -2.4930
 2456015.15653   -2.7878     2456015.16829   -2.6399     2456015.18282   -2.4834
 2456015.15747   -2.7790     2456015.16925   -2.6246     2456015.18373   -2.4862
 2456015.15842   -2.7829     2456015.17100   -2.6262     2456015.18464   -2.4796
 2456015.15937   -2.7584     2456015.17196   -2.6132     2456015.18556   -2.4704
 2456015.16033   -2.7730     2456015.17293   -2.6228     2456015.18647   -2.4627
 2456015.16129   -2.7706     2456015.17389   -2.6060     2456015.18738   -2.4576
 2456015.16224   -2.7613     2456015.17648   -2.5951     2456015.18836   -2.4503
 2456015.16319   -2.7583     2456015.17738   -2.5918     2456015.18928   -2.4551
 2456015.16415   -2.7392     2456015.17806   -2.5943     2456015.19022   -2.4449
 2456015.16511   -2.7439     2456015.17896   -2.6073     2456015.19114   -2.4507
 2456015.16607   -2.7446     2456015.17985   -2.5821     2456015.19206   -2.4432
 2456015.16703   -2.7316     2456015.18075   -2.5742     2456015.19298   -2.4373
 2456015.16800   -2.7546     2456015.18165   -2.5798     2456015.19390   -2.4332
 2456015.16896   -2.7269     2456015.18256   -2.5824     2456015.19482   -2.4335
 2456015.16992   -2.7328     2456015.18347   -2.5902     2456015.19575   -2.4159
 2456015.17071   -2.7335     2456015.18438   -2.5530     2456015.19667   -2.4382
 2456015.17167   -2.7212     2456015.18530   -2.5546     2456015.19759   -2.4279
 2456015.17263   -2.7333     2456015.18621   -2.5640     2456015.19851   -2.3950
 2456015.17360   -2.7208     2456015.18712   -2.5482     2456015.19943   -2.4233
 2456015.17456   -2.7187     2456015.18804   -2.5350     2456015.20035   -2.4033
 2456015.17710   -2.7174     2456015.18902   -2.5443     2456015.20128   -2.3954
 2456015.17868   -2.7046     2456015.18996   -2.5426     2456015.20220   -2.3892
 2456015.17958   -2.7202     2456015.19088   -2.5494     2456015.20312   -2.3912
 2456015.18047   -2.6989     2456015.19180   -2.5455     2456015.20404   -2.3939
 2456015.18137   -2.6991     2456015.19272   -2.5086     2456015.20496   -2.3767
 2456015.18228   -2.7052     2456015.19364   -2.5257     2456015.20588   -2.3817
 2456015.18319   -2.6829     2456015.19456   -2.5270     2456015.20680   -2.3669
 2456015.18410   -2.6794     2456015.19548   -2.5276     2456015.20772   -2.3748
 2456015.18501   -2.7009     2456015.19640   -2.5155     2456015.20864   -2.3590
 2456015.18593   -2.6846     2456015.19732   -2.5094     2456015.20957   -2.3554
 2456015.18684   -2.6761     2456015.19824   -2.5247     2456015.21048   -2.3501
 2456015.18776   -2.6678     2456015.19917   -2.4975     2456015.21141   -2.3458
 2456015.18874   -2.6713     2456015.20009   -2.4921     2456015.21215   -2.3382
 2456015.18967   -2.6669     2456015.20101   -2.5076     2456015.21289   -2.3191
 2456015.19059   -2.6460     2456015.20193   -2.4790     2456015.21381   -2.3220
 2456015.19151   -2.6603     2456015.20286   -2.4832     2456015.21473   -2.3332
 2456015.19243   -2.6497     2456015.20377   -2.4653     2456015.21564   -2.3491
 2456015.19335   -2.6569     2456015.20470   -2.4908     2456015.21656   -2.3276
 2456015.19428   -2.6449     2456015.20562   -2.4721     2456015.21748   -2.3035
 2456015.19520   -2.6336     2456015.20654   -2.4629     2456015.21840   -2.2942
 2456015.19612   -2.6361     2456015.20746   -2.4557     2456015.21931   -2.3110
 2456015.19704   -2.6286     2456015.20838   -2.4387     2456015.22035   -2.2716
 2456015.19796   -2.6158     2456015.20930   -2.4512     2456015.22139   -2.2900
 2456015.19888   -2.6082     2456015.21022   -2.4461     2456015.22242   -2.2899
 2456015.19981   -2.6024     2456015.21114   -2.4424     2456015.22346   -2.2680
 2456015.20073   -2.6101     2456015.21355   -2.4292     2456015.22450   -2.2630
 2456015.20165   -2.6190     2456015.21447   -2.4234     2456015.22526   -2.2603
 2456015.20257   -2.5921     2456015.21538   -2.4164     2456015.22634   -2.2332
 2456015.20349   -2.5955     2456015.21630   -2.4006     2456015.22744   -2.2414
 2456015.20441   -2.5949     2456015.21722   -2.3971     2456015.22854   -2.2245
 2456015.20533   -2.5958     2456015.21813   -2.4073     2456015.22964   -2.2260
 2456015.20625   -2.6076     2456015.21905   -2.3811     2456015.23075   -2.1998
 2456015.20717   -2.5894     2456015.22007   -2.3700     2456015.23185   -2.2074
 2456015.20810   -2.5645     2456015.22111   -2.3799     2456015.23296   -2.2229
 2456015.20902   -2.5774     2456015.22215   -2.3603     2456015.23517   -2.1872
 2456015.20994   -2.5461     2456015.22318   -2.3634     2456015.23628   -2.1719
 2456015.21086   -2.5493     2456015.22423   -2.3515     2456015.23739   -2.1877
 2456015.21178   -2.5595     2456015.22498   -2.3545     2456015.23851   -2.1717
 2456015.21252   -2.5421     2456015.22602   -2.3354     2456015.23963   -2.1460
 2456015.21327   -2.5516     2456015.22712   -2.3386     2456015.24074   -2.1552
 2456015.21510   -2.5237     2456015.22822   -2.3329     2456015.24186   -2.1382
 2456015.21602   -2.5184     2456015.22933   -2.3197     2456015.24298   -2.1497
 2456015.21693   -2.5097     2456015.23043   -2.3076     2456015.24411   -2.1500
 2456015.21785   -2.5159     2456015.23153   -2.2984     2456015.24523   -2.1364
 2456015.21877   -2.4990     2456015.23264   -2.2971     2456015.24635   -2.1423
 2456015.21975   -2.5294     2456015.23375   -2.2992     2456015.24748   -2.1534
 2456015.22078   -2.4993     2456015.23486   -2.2744     2456015.24860   -2.1332
 2456015.22182   -2.4781     2456015.23596   -2.2690     2456015.24972   -2.1359
 2456015.22286   -2.4954     2456015.23708   -2.2599     2456015.25085   -2.1436
 2456015.22390   -2.4655     2456015.23819   -2.2599     2456015.25197   -2.1532
 2456015.22569   -2.4822     2456015.23931   -2.2513     2456015.25309   -2.1167
 2456015.22679   -2.4536     2456015.24042   -2.2443     2456015.25421   -2.1453
 2456015.22790   -2.4488     2456015.24154   -2.2519     2456015.25533   -2.1449
 2456015.22900   -2.4321     2456015.24266   -2.2478     2456015.25645   -2.1228
 2456015.23010   -2.4275     2456015.24378   -2.2379     2456015.25757   -2.1277
 2456015.23121   -2.4166     2456015.24491   -2.2218     2456015.25872   -2.1350
 2456015.23231   -2.4095     2456015.24603   -2.2197     2456015.25988   -2.1306
 2456015.23342   -2.4051     2456015.24715   -2.2451     2456015.26116   -2.1310
 2456015.23453   -2.3945     2456015.24828   -2.2227     2456015.26246   -2.1253
 2456015.23563   -2.3984     2456015.24940   -2.2353     2456015.26375   -2.1563
 2456015.23675   -2.3896     2456015.25052   -2.2277     2456015.26505   -2.1248
 2456015.23786   -2.3940     2456015.25165   -2.2136     2456015.26634   -2.1378
 2456015.23897   -2.3663     2456015.25277   -2.2285     2456015.26763   -2.1435
 2456015.24009   -2.3555     2456015.25389   -2.2242     2456015.26893   -2.1288
 2456015.24121   -2.3533     2456015.25501   -2.2388     2456015.27022   -2.1205
 2456015.24233   -2.3486     2456015.25613   -2.2230     2456015.27152   -2.1298
 2456015.24345   -2.3650     2456015.25725   -2.2447     2456015.27282   -2.1438
 2456015.24457   -2.3537     2456015.25840   -2.2248     2456015.27411   -2.1314
 2456015.24569   -2.3613     2456015.25955   -2.2246     2456015.27541   -2.1166
 2456015.24682   -2.3452     2456015.26085   -2.2346     2456015.27671   -2.1100
 2456015.24794   -2.3484     2456015.26213   -2.2150     2456015.27801   -2.1488
 2456015.24907   -2.3592     2456015.26343   -2.2380     2456015.27931   -2.1146
 2456015.25019   -2.3422     2456015.26473   -2.2221     2456024.97491   -2.6335
 2456015.25131   -2.3212     2456015.26602   -2.2221     2456024.97585   -2.6214
 2456015.25243   -2.3396     2456015.26731   -2.2272     2456024.97682   -2.6458
 2456015.25356   -2.3455     2456015.26860   -2.2107     2456024.97779   -2.6059
 2456015.25468   -2.3434     2456015.26990   -2.1960     2456024.97971   -2.6344
 2456015.25579   -2.3517     2456015.27120   -2.2353     2456024.98070   -2.6328
 2456015.25691   -2.3372     2456015.27249   -2.2266     2456024.98170   -2.6190
 2456015.25807   -2.3294     2456015.27379   -2.2205     2456024.98270   -2.6421
 2456015.25922   -2.3545     2456015.27509   -2.2258     2456024.98369   -2.6225
 2456015.26051   -2.3442     2456015.27639   -2.2242     2456024.98469   -2.6086
 2456015.26180   -2.3473     2456015.27769   -2.2325     2456024.98569   -2.6419
 2456015.26310   -2.3463     2456015.27898   -2.2193     2456024.98669   -2.6559
 2456015.26439   -2.3454     2456024.97433   -2.7275     2456024.98769   -2.6273
 2456015.26569   -2.3442     2456024.97559   -2.7284     2456024.98869   -2.6222
 2456015.26698   -2.3482     2456024.97656   -2.7170     2456024.98969   -2.6234
 2456015.26827   -2.3483     2456024.97753   -2.7353     2456024.99069   -2.6480
 2456015.26956   -2.3415     2456024.97848   -2.7428     2456024.99169   -2.6201
 2456015.27086   -2.3449     2456024.97943   -2.7411     2456024.99269   -2.6211
 2456015.27216   -2.3447     2456024.98043   -2.7681     2456024.99368   -2.6295
 2456015.27346   -2.3359     2456024.98142   -2.7181     2456024.99468   -2.6400
 2456015.27475   -2.3444     2456024.98242   -2.7354     2456024.99568   -2.6389
 2456015.27605   -2.3439     2456024.98342   -2.7374     2456024.99668   -2.6299
 2456015.27735   -2.3397     2456024.98441   -2.7398     2456024.99765   -2.6341
 2456015.27865   -2.3423     2456024.98541   -2.7346     2456024.99842   -2.6270
 2456024.97404   -2.8644     2456024.98641   -2.7544     2456024.99939   -2.6369
 2456024.97530   -2.8426     2456024.98741   -2.7313     2456025.00036   -2.6368
 2456024.97627   -2.8642     2456024.98841   -2.7363     2456025.00134   -2.6396
 2456024.97724   -2.8592     2456024.98941   -2.7450     2456025.00231   -2.6507
 2456024.97819   -2.8435     2456024.99041   -2.7262     2456025.00328   -2.6393
 2456024.97914   -2.8650     2456024.99141   -2.7405     2456025.00406   -2.6339
 2456024.98012   -2.8627     2456024.99241   -2.7419     2456025.00505   -2.6242
 2456024.98112   -2.8435     2456024.99341   -2.7424     2456025.00605   -2.6191
 2456024.98212   -2.8812     2456024.99440   -2.7422     2456025.00704   -2.6157
 2456024.98312   -2.8821     2456024.99540   -2.7583     2456025.00803   -2.6174
 2456024.98411   -2.8794     2456024.99640   -2.7638     2456025.00903   -2.6323
 2456024.98511   -2.8474     2456024.99737   -2.7458     2456025.01002   -2.6323
 2456024.98611   -2.8586     2456024.99911   -2.7480     2456025.01101   -2.6439
 2456024.98710   -2.8738     2456025.00008   -2.7286     2456025.01200   -2.6296
 2456024.98810   -2.8626     2456025.00106   -2.7648     2456025.01299   -2.6207
 2456024.98910   -2.8593     2456025.00203   -2.7201     2456025.01379   -2.6155
 2456024.99011   -2.8773     2456025.00300   -2.7529     2456025.01577   -2.6254
 2456024.99111   -2.8683     2456025.00477   -2.7181     2456025.01657   -2.6171
 2456024.99211   -2.8667     2456025.00577   -2.7139     2456025.01757   -2.6280
 2456024.99310   -2.8667     2456025.00676   -2.7364     2456025.01857   -2.6301
 2456024.99410   -2.8711     2456025.00775   -2.7243     2456025.01956   -2.6312
 2456024.99510   -2.8676     2456025.00874   -2.7228     2456025.02056   -2.6033
 2456024.99610   -2.8619     2456025.00974   -2.7400     2456025.02155   -2.6065
 2456024.99708   -2.8724     2456025.01073   -2.7492     2456025.02256   -2.6224
 2456024.99804   -2.8723     2456025.01172   -2.7230     2456025.02356   -2.6033
 2456024.99882   -2.8765     2456025.01271   -2.7274     2456025.02455   -2.6001
 2456024.99979   -2.8448     2456025.01548   -2.7154     2456025.02555   -2.6102
 2456025.00076   -2.8811     2456025.01729   -2.7331     2456025.02655   -2.5844
 2456025.00174   -2.8574     2456025.01829   -2.7165     2456025.02755   -2.6261
 2456025.00271   -2.8563     2456025.01929   -2.7063     2456025.02855   -2.6008
 2456025.00368   -2.8734     2456025.02028   -2.7244     2456025.02955   -2.6025
 2456025.00448   -2.8569     2456025.02128   -2.7101     2456025.03056   -2.5948
 2456025.00547   -2.8594     2456025.02227   -2.7189     2456025.03237   -2.5884
 2456025.00647   -2.8927     2456025.02327   -2.7378     2456025.03338   -2.5945
 2456025.00746   -2.8617     2456025.02427   -2.7147     2456025.03438   -2.5760
 2456025.00845   -2.8694     2456025.02527   -2.7172     2456025.03538   -2.5962
 2456025.00944   -2.8462     2456025.02627   -2.6928     2456025.03638   -2.5833
 2456025.01043   -2.8415     2456025.02727   -2.7184     2456025.03738   -2.6016
 2456025.01143   -2.8482     2456025.02827   -2.6916     2456025.03839   -2.5777
 2456025.01242   -2.8375     2456025.02927   -2.6779     2456025.04047   -2.5799
 2456025.01341   -2.8523     2456025.03027   -2.6758     2456025.04148   -2.5850
 2456025.01519   -2.8310     2456025.03127   -2.6909     2456025.04249   -2.5822
 2456025.01619   -2.8421     2456025.03209   -2.6980     2456025.04349   -2.5616
 2456025.01699   -2.8265     2456025.03309   -2.6858     2456025.04450   -2.5746
 2456025.01799   -2.8222     2456025.03409   -2.7008     2456025.04551   -2.5397
 2456025.01899   -2.8773     2456025.03510   -2.6979     2456025.04652   -2.5572
 2456025.01999   -2.8494     2456025.03610   -2.6964     2456025.04752   -2.5691
 2456025.02098   -2.8557     2456025.03710   -2.6542     2456025.04854   -2.5592
 2456025.02198   -2.8346     2456025.03810   -2.6672     2456025.04955   -2.5507
 2456025.02298   -2.8508     2456025.03886   -2.6491     2456025.05037   -2.5461
 2456025.02398   -2.8292     2456025.04019   -2.6758     2456025.05138   -2.5422
 2456025.02497   -2.8066     2456025.04119   -2.6811     2456025.05240   -2.5427
 2456025.02597   -2.8333     2456025.04220   -2.6666     2456025.05315   -2.5257
 2456025.02697   -2.8450     2456025.04321   -2.6538     2456025.05390   -2.5269
 2456025.02797   -2.8477     2456025.04422   -2.6632     2456025.05493   -2.5442
 2456025.02898   -2.8345     2456025.04522   -2.6557     2456025.05680   -2.5277
 2456025.02998   -2.8162     2456025.04623   -2.6613     2456025.05783   -2.5362
 2456025.03098   -2.8153     2456025.04724   -2.6719     2456025.05886   -2.5182
 2456025.03180   -2.8221     2456025.04825   -2.6357     2456025.05989   -2.5203
 2456025.03280   -2.8232     2456025.04926   -2.6646     2456025.06092   -2.5154
 2456025.03380   -2.7962     2456025.05109   -2.6576     2456025.06194   -2.4946
 2456025.03480   -2.7888     2456025.05211   -2.6154     2456025.06269   -2.5075
 2456025.03581   -2.8135     2456025.05286   -2.6372     2456025.06372   -2.5219
 2456025.03681   -2.8179     2456025.05361   -2.6251     2456025.06474   -2.5030
 2456025.03781   -2.7914     2456025.05464   -2.6088     2456025.06577   -2.4861
 2456025.03989   -2.7912     2456025.05566   -2.6269     2456025.06653   -2.5009
 2456025.04090   -2.7751     2456025.05651   -2.6206     2456025.06755   -2.4940
 2456025.04190   -2.7642     2456025.05754   -2.6188     2456025.06858   -2.5131
 2456025.04291   -2.7792     2456025.05857   -2.6141     2456025.06962   -2.4715
 2456025.04392   -2.7826     2456025.05960   -2.5945     2456025.07065   -2.4946
 2456025.04493   -2.7814     2456025.06063   -2.6105     2456025.07167   -2.4935
 2456025.04593   -2.7914     2456025.06165   -2.5865     2456025.07270   -2.4817
 2456025.04694   -2.7705     2456025.06240   -2.6215     2456025.07373   -2.4749
 2456025.04795   -2.7799     2456025.06343   -2.5935     2456025.07476   -2.4541
 2456025.04896   -2.7968     2456025.06445   -2.5845     2456025.07579   -2.4773
 2456025.04997   -2.7396     2456025.06548   -2.5788     2456025.07683   -2.4736
 2456025.05079   -2.7644     2456025.06624   -2.5767     2456025.07787   -2.4553
 2456025.05181   -2.7649     2456025.06727   -2.5925     2456025.07890   -2.4640
 2456025.05433   -2.7566     2456025.06829   -2.5868     2456025.07994   -2.4578
 2456025.05536   -2.7560     2456025.06933   -2.5740     2456025.08098   -2.4420
 2456025.05620   -2.7468     2456025.07036   -2.5795     2456025.08406   -2.4205
 2456025.05723   -2.7155     2456025.07138   -2.5684     2456025.08505   -2.4292
 2456025.05826   -2.7416     2456025.07241   -2.5711     2456025.08603   -2.4247
 2456025.06033   -2.7116     2456025.07344   -2.5695     2456025.08703   -2.4045
 2456025.06135   -2.7159     2456025.07447   -2.5407     2456025.08802   -2.4112
 2456025.06313   -2.7069     2456025.07550   -2.5419     2456025.08902   -2.4229
 2456025.06415   -2.7229     2456025.07654   -2.5631     2456025.09001   -2.3953
 2456025.06518   -2.7246     2456025.07757   -2.5443     2456025.09102   -2.3844
 2456025.06696   -2.7085     2456025.07861   -2.5459     2456025.09202   -2.3994
 2456025.06799   -2.6922     2456025.07965   -2.5463     2456025.09302   -2.3768
 2456025.06902   -2.6896     2456025.08069   -2.5447     2456025.09403   -2.3779
 2456025.07005   -2.7076     2456025.08379   -2.5164     2456025.09503   -2.3819
 2456025.07108   -2.6756     2456025.08478   -2.5201     2456025.09605   -2.3809
 2456025.07211   -2.6842     2456025.08576   -2.5267     2456025.09706   -2.3698
 2456025.07314   -2.6693     2456025.08675   -2.4902     2456025.09807   -2.3561
 2456025.07416   -2.7161     2456025.08774   -2.4816     2456025.09908   -2.3734
 2456025.07520   -2.6792     2456025.08874   -2.4914     2456025.10010   -2.3442
 2456025.07623   -2.6502     2456025.08973   -2.4913     2456025.10115   -2.3300
 2456025.07727   -2.6600     2456025.09074   -2.4700     2456025.10219   -2.3406
 2456025.07831   -2.6671     2456025.09174   -2.4831     2456025.10323   -2.3201
 2456025.07935   -2.6672     2456025.09274   -2.4708     2456025.10427   -2.3115
 2456025.08038   -2.6349     2456025.09375   -2.4949     2456025.10531   -2.3083
 2456025.08143   -2.6388     2456025.09476   -2.4854     2456025.10636   -2.3064
 2456025.08448   -2.6229     2456025.09576   -2.4517     2456025.10740   -2.2957
 2456025.08547   -2.6158     2456025.09678   -2.4484     2456025.10844   -2.2790
 2456025.08645   -2.6227     2456025.09779   -2.4557     2456025.10948   -2.2855
 2456025.08745   -2.6117     2456025.09880   -2.4433     2456025.11053   -2.2657
 2456025.08844   -2.6161     2456025.09981   -2.4158     2456025.11156   -2.2594
 2456025.08944   -2.5953     2456025.10085   -2.4313     2456025.11260   -2.2435
 2456025.09044   -2.6181     2456025.10190   -2.4384     2456025.11364   -2.2573
 2456025.09144   -2.5930     2456025.10294   -2.4306     2456025.11448   -2.2375
 2456025.09245   -2.6135     2456025.10398   -2.4192     2456025.11552   -2.2588
 2456025.09346   -2.5972     2456025.10502   -2.3956     2456025.11657   -2.2454
 2456025.09446   -2.5888     2456025.10606   -2.4031     2456025.11761   -2.2158
 2456025.09547   -2.5699     2456025.10711   -2.4162     2456025.11845   -2.2216
 2456025.09648   -2.5712     2456025.10815   -2.3777     2456025.12035   -2.2054
 2456025.09749   -2.5407     2456025.10919   -2.4023     2456025.12140   -2.2097
 2456025.09850   -2.5412     2456025.11024   -2.3742     2456025.12246   -2.1816
 2456025.09950   -2.5513     2456025.11127   -2.3682     2456025.12354   -2.1849
 2456025.10055   -2.5450     2456025.11231   -2.3600     2456025.12461   -2.1587
 2456025.10159   -2.5445     2456025.11335   -2.3152     2456025.12569   -2.1514
 2456025.10263   -2.5195     2456025.11523   -2.3442     2456025.12677   -2.1597
 2456025.10367   -2.5105     2456025.11627   -2.3265     2456025.12784   -2.1624
 2456025.10472   -2.5451     2456025.11732   -2.3200     2456025.12892   -2.1554
 2456025.10576   -2.4935     2456025.11921   -2.2910     2456025.13000   -2.1360
 2456025.10680   -2.5068     2456025.12006   -2.2855     2456025.13108   -2.1494
 2456025.10785   -2.5197     2456025.12110   -2.2874     2456025.13216   -2.1183
 2456025.10889   -2.4904     2456025.12216   -2.2959     2456025.13332   -2.1339
 2456025.10993   -2.4857     2456025.12324   -2.2722     2456025.13447   -2.1450
 2456025.11097   -2.4855     2456025.12431   -2.2363     2456025.13565   -2.1193
 2456025.11201   -2.4747     2456025.12539   -2.2843     2456025.13681   -2.1294
 2456025.11305   -2.4651     2456025.12647   -2.2582     2456025.13799   -2.1390
 2456025.11409   -2.4626     2456025.12754   -2.2398     2456025.13915   -2.1198
 2456025.11493   -2.4553     2456025.12862   -2.2291     2456025.14032   -2.1237
 2456025.11597   -2.4347     2456025.12970   -2.2294     2456025.14149   -2.1270
 2456025.11701   -2.4219     2456025.13078   -2.2317     2456025.14266   -2.1328
 2456025.11806   -2.4210     2456025.13186   -2.2313     2456025.14379   -2.1320
 2456025.11890   -2.4158     2456025.13301   -2.2124     2456025.14492   -2.1186
 2456025.11975   -2.4277     2456025.13534   -2.2030     2456025.14717   -2.1278
 2456025.12080   -2.4236     2456025.13651   -2.2019     2456025.14830   -2.1110
 2456025.12184   -2.3909     2456025.13768   -2.1983     2456025.14943   -2.1187
 2456025.12292   -2.4001     2456025.13885   -2.2160     2456025.15056   -2.1422
 2456025.12400   -2.4112     2456025.14002   -2.2318     2456025.15168   -2.1261
 2456025.12507   -2.3978     2456025.14119   -2.2205     2456025.15281   -2.1468
 2456025.12615   -2.3889     2456025.14236   -2.2075     2456025.15394   -2.1160
 2456025.12723   -2.3639     2456025.14349   -2.2028     2456025.15507   -2.1256
 2456025.12830   -2.3632     2456025.14461   -2.2120     2456025.15620   -2.1113
 2456025.12938   -2.3435     2456025.14574   -2.2154     2456025.15733   -2.1308
 2456025.13046   -2.3714     2456025.14687   -2.2294     2456025.15823   -2.1456
 2456025.13268   -2.3410     2456025.14800   -2.2072     2456025.15936   -2.1616
 2456025.13500   -2.3417     2456025.14913   -2.2271     2456025.16027   -2.1286
 2456025.13617   -2.3287     2456025.15025   -2.2328     2456025.16140   -2.1110
 2456025.13733   -2.3429     2456025.15138   -2.2074     2456025.16253   -2.1207
 2456025.13851   -2.3255     2456025.15251   -2.2258     2456025.16367   -2.1279
 2456025.14084   -2.3243     2456025.15364   -2.2131     2456025.16480   -2.1445
 2456025.14201   -2.3266     2456025.15477   -2.2432     2456025.16594   -2.1269
 2456025.14316   -2.3411     2456025.15590   -2.2347     2456025.16916   -2.1411
 2456025.14429   -2.3636     2456025.15702   -2.2324     2456025.17008   -2.1494
 2456025.14542   -2.3459     2456025.15906   -2.2151     2456025.17122   -2.1319
 2456025.14654   -2.3295     2456025.16110   -2.1985     2456025.17237   -2.1295
 2456025.14767   -2.3464     2456025.16223   -2.2371     2456025.17356   -2.1318
 2456025.14879   -2.3457     2456025.16336   -2.2126     2456025.17475   -2.1325
 2456025.14992   -2.3295     2456025.16450   -2.2225     2456025.17593   -2.1348
 2456025.15105   -2.3566     2456025.16563   -2.2132     2456025.17712   -2.1900
 2456025.15218   -2.3488     2456025.16677   -2.2274     2456025.17830   -2.1646
 2456025.15331   -2.3449     2456025.16771   -2.2425     2456025.17948   -2.1601
 2456025.15444   -2.3294     2456025.16885   -2.2282     2456025.18067   -2.1531
 2456025.15557   -2.3436     2456025.17091   -2.2250     2456025.18186   -2.1705
 2456025.15669   -2.3400     2456025.17206   -2.2078     2456025.18305   -2.1698
 2456025.15782   -2.3196     2456025.17325   -2.2283     2456025.18424   -2.1904
 2456025.15873   -2.3466     2456025.17443   -2.2264     2456025.18543   -2.1996
 2456025.15986   -2.3387     2456025.17562   -2.2532     2456025.18662   -2.1978
 2456025.16077   -2.3463     2456025.17681   -2.2326     2456025.18782   -2.2128
 2456025.16190   -2.3415     2456025.17799   -2.2759     2456025.18901   -2.2370
 2456025.16303   -2.3367     2456025.17917   -2.2387     2456025.19000   -2.2330
 2456025.16417   -2.3213     2456025.18036   -2.2595     2456026.95585   -2.3526
 2456025.16530   -2.3418     2456025.18155   -2.2260     2456026.95685   -2.3432
 2456025.16644   -2.3356     2456025.18273   -2.2697     2456026.95785   -2.3372
 2456025.16738   -2.3263     2456025.18392   -2.2472     2456026.95887   -2.3463
 2456025.16852   -2.3397     2456025.18511   -2.2543     2456026.95989   -2.3289
 2456025.16966   -2.3631     2456025.18631   -2.2991     2456026.96092   -2.2903
 2456025.17058   -2.3579     2456025.18750   -2.2977     2456026.96193   -2.3231
 2456025.17172   -2.3533     2456025.18869   -2.3126     2456026.96296   -2.3127
 2456025.17290   -2.3610     2456026.95558   -2.4407     2456026.96399   -2.3030
 2456025.17409   -2.3395     2456026.95658   -2.4325     2456026.96501   -2.3011
 2456025.17646   -2.3366     2456026.95758   -2.4474     2456026.96604   -2.2875
 2456025.17764   -2.3620     2456026.95859   -2.4334     2456026.96706   -2.2811
 2456025.18001   -2.3716     2456026.95961   -2.4386     2456026.96808   -2.2766
 2456025.18120   -2.3640     2456026.96063   -2.4080     2456026.96910   -2.2834
 2456025.18238   -2.3589     2456026.96165   -2.3955     2456026.97013   -2.2514
 2456025.18357   -2.3654     2456026.96268   -2.3972     2456026.97117   -2.2608
 2456025.18476   -2.3848     2456026.96371   -2.3986     2456026.97222   -2.2269
 2456025.18596   -2.3866     2456026.96473   -2.3791     2456026.97327   -2.2387
 2456025.18715   -2.3781     2456026.96575   -2.3642     2456026.97432   -2.2484
 2456025.18834   -2.4128     2456026.96677   -2.3688     2456026.97538   -2.2066
 2456025.18954   -2.4454     2456026.96779   -2.3564     2456026.97643   -2.2191
 2456025.19053   -2.4252     2456026.96882   -2.3727     2456026.97749   -2.1929
 2456026.95527   -2.5530     2456026.96984   -2.3584     2456026.97855   -2.2002
 2456026.95627   -2.5304     2456026.97089   -2.3749     2456026.97961   -2.1836
 2456026.95727   -2.5752     2456026.97194   -2.3536     2456026.98067   -2.1861
 2456026.95827   -2.5376     2456026.97299   -2.3376     2456026.98173   -2.1664
 2456026.95929   -2.5393     2456026.97404   -2.3238     2456026.98279   -2.1747
 2456026.96031   -2.5282     2456026.97509   -2.3161     2456026.98386   -2.1671
 2456026.96134   -2.5278     2456026.97614   -2.3336     2456026.98492   -2.1763
 2456026.96236   -2.5318     2456026.97720   -2.2922     2456026.98599   -2.1581
 2456026.96339   -2.5127     2456026.97826   -2.3165     2456026.98705   -2.1607
 2456026.96441   -2.5153     2456026.97932   -2.3028     2456026.98812   -2.1556
 2456026.96543   -2.5054     2456026.98038   -2.3066     2456026.98918   -2.1564
 2456026.96646   -2.4852     2456026.98144   -2.2905     2456026.99132   -2.1555
 2456026.96748   -2.4964     2456026.98250   -2.2838     2456026.99345   -2.1527
 2456026.96850   -2.4918     2456026.98356   -2.2773     2456026.99452   -2.1515
 2456026.96953   -2.4856     2456026.98463   -2.2797     2456026.99559   -2.1455
 2456026.97057   -2.4636     2456026.98569   -2.2477     2456026.99666   -2.1432
 2456026.97162   -2.4636     2456026.98676   -2.2859     2456026.99773   -2.1563
 2456026.97267   -2.4605     2456026.98783   -2.2585     2456026.99879   -2.1571
 2456026.97372   -2.4421     2456026.98889   -2.2524     2456026.99986   -2.1381
 2456026.97477   -2.4322     2456026.98996   -2.2422     2456027.00093   -2.1489
 2456026.97583   -2.4288     2456026.99103   -2.2685     2456027.00203   -2.1480
 2456026.97688   -2.4454     2456026.99209   -2.2627     2456027.00313   -2.1433
 2456026.97794   -2.4104     2456026.99316   -2.2626     2456027.00423   -2.1562
 2456026.97900   -2.4121     2456026.99423   -2.2570     2456027.00533   -2.1565
 2456026.98006   -2.4108     2456026.99530   -2.2425     2456027.00643   -2.1308
 2456026.98112   -2.3930     2456026.99637   -2.2470     2456027.00754   -2.1442
 2456026.98218   -2.3904     2456026.99743   -2.2496     2456027.00864   -2.1504
 2456026.98324   -2.4011     2456026.99850   -2.2492     2456027.00974   -2.1597
 2456026.98431   -2.3927     2456026.99957   -2.2514     2456027.01091   -2.1584
 2456026.98537   -2.3775     2456027.00064   -2.2604     2456027.01201   -2.1578
 2456026.98644   -2.3863     2456027.00173   -2.2386     2456027.01312   -2.1394
 2456026.98750   -2.3707     2456027.00283   -2.2509     2456027.01423   -2.1238
 2456026.98857   -2.3747     2456027.00393   -2.2653     2456027.01533   -2.1479
 2456026.98964   -2.3761     2456027.00503   -2.2501     2456027.01647   -2.1536
 2456026.99071   -2.3687     2456027.00613   -2.2492     2456027.01759   -2.1477
 2456026.99177   -2.3838     2456027.00724   -2.2439     2456027.01872   -2.1487
 2456026.99284   -2.3797     2456027.00834   -2.2537     2456027.01985   -2.1383
 2456026.99391   -2.3771     2456027.00944   -2.2561     2456027.02097   -2.1515
 2456026.99497   -2.3696     2456027.01061   -2.2322     2456027.02210   -2.1449
 2456026.99604   -2.3778     2456027.01171   -2.2495     2456027.02323   -2.1548
 2456026.99711   -2.3767     2456027.01282   -2.2617     2456027.02436   -2.1409
 2456026.99818   -2.3759     2456027.01392   -2.2486     2456027.02549   -2.1527
 2456026.99925   -2.3648     2456027.01503   -2.2444     2456027.02662   -2.1557
 2456027.00032   -2.3735     2456027.01615   -2.2453     2456027.02775   -2.1460
 2456027.00140   -2.3759     2456027.01728   -2.2567     2456027.02896   -2.1456
 2456027.00250   -2.3738     2456027.01841   -2.2564     2456027.03016   -2.1495
 2456027.00360   -2.3813     2456027.01954   -2.2454     2456027.03136   -2.1629
 2456027.00470   -2.3561     2456027.02066   -2.2535     2456027.03256   -2.1771
 2456027.00580   -2.3629     2456027.02179   -2.2642     2456027.03376   -2.1704
 2456027.00690   -2.3514     2456027.02292   -2.2466     2456027.03497   -2.1741
 2456027.00800   -2.3763     2456027.02404   -2.2487     2456027.03621   -2.1745
 2456027.00911   -2.3795     2456027.02517   -2.2452     2456027.03746   -2.1944
 2456027.01024   -2.3522     2456027.02630   -2.2486     2456027.03871   -2.2093
 2456027.01138   -2.3701     2456027.02744   -2.2580     2456027.03995   -2.2063
 2456027.01248   -2.3663     2456027.02863   -2.2601     2456027.04120   -2.2079
 2456027.01359   -2.3627     2456027.02983   -2.2519     2456027.04244   -2.2316
 2456027.01470   -2.3645     2456027.03103   -2.2610     2456027.04369   -2.2477
 2456027.01580   -2.3627     2456027.03224   -2.2607     2456027.04494   -2.2495
 2456027.01693   -2.3715     2456027.03344   -2.2802     2456027.05978   -2.3353
 2456027.01806   -2.3724     2456027.03464   -2.2652     2456027.06095   -2.3616
 2456027.01919   -2.3840     2456027.03588   -2.2937     2456027.06213   -2.3679
 2456027.02032   -2.3736     2456027.03713   -2.2848     2456027.06321   -2.3674
 2456027.02144   -2.3670     2456027.03837   -2.2931     2456027.06398   -2.3936
 2456027.02257   -2.3774     2456027.03962   -2.3233     2456027.06506   -2.3710
 2456027.02370   -2.3781     2456027.04086   -2.3167     2456027.06614   -2.3889
 2456027.02482   -2.3869     2456027.04211   -2.3448     2456027.06722   -2.4009
 2456027.02595   -2.3651     2456027.04335   -2.3516     2456027.06829   -2.4043
 2456027.02709   -2.3820     2456027.04460   -2.3512     2456027.06937   -2.4097
 2456027.02826   -2.3726     2456027.05947   -2.4234     2456027.07046   -2.4160
 2456027.02946   -2.3804     2456027.06064   -2.4450     2456027.07154   -2.4228
 2456027.03066   -2.3743     2456027.06182   -2.4547     2456027.07263   -2.4263
 2456027.03187   -2.3808     2456027.06292   -2.4636     2456027.07372   -2.4140
 2456027.03307   -2.3996     2456027.06370   -2.4710     2456027.07481   -2.4411
 2456027.03427   -2.3940     2456027.06477   -2.4650     2456027.07590   -2.4391
 2456027.03549   -2.3964     2456027.06585   -2.4824     2456027.07698   -2.4641
 2456027.03674   -2.4065     2456027.06693   -2.4840     2456027.07805   -2.4270
 2456027.03799   -2.4158     2456027.06801   -2.5003     2456027.07912   -2.4468
 2456027.03923   -2.4398     2456027.06909   -2.5027     2456027.08019   -2.4621
 2456027.04048   -2.4087     2456027.07017   -2.5206     2456027.08126   -2.4574
 2456027.04172   -2.4234     2456027.07126   -2.5045     2456027.08233   -2.4650
 2456027.04297   -2.4514     2456027.07234   -2.5102     2456027.08340   -2.4810
 2456027.04422   -2.4553     2456027.07343   -2.5298     2456027.08443   -2.4618
 2456027.04547   -2.4645     2456027.07452   -2.5249     2456027.08546   -2.4875
 2456027.05910   -2.5419     2456027.07561   -2.5201     2456027.08650   -2.4788
 2456027.06027   -2.5518     2456027.07669   -2.5248     2456027.08753   -2.5020
 2456027.06146   -2.5782     2456027.07777   -2.5417     2456027.08857   -2.4843
 2456027.06258   -2.5669     2456027.07884   -2.5317     2456027.08960   -2.5033
 2456027.06443   -2.5866     2456027.07991   -2.5282     2456027.09067   -2.5027
 2456027.06550   -2.6119     2456027.08098   -2.5169     2456027.09171   -2.5065
 2456027.06659   -2.6128     2456027.08205   -2.5596     2456027.09276   -2.4934
 2456027.06766   -2.6102     2456027.08312   -2.5665     2456027.09380   -2.4730
 2456027.06874   -2.6217     2456027.08416   -2.5749     2456027.09484   -2.5235
 2456027.06982   -2.6162     2456027.08519   -2.5790     2456027.09589   -2.5135
 2456027.07091   -2.6124     2456027.08622   -2.5905     2456027.09693   -2.5233
 2456027.07200   -2.6349     2456027.08725   -2.5909     2456027.09797   -2.5117
 2456027.07308   -2.6319     2456027.08829   -2.5784     2456027.09901   -2.5118
 2456027.07417   -2.6388     2456027.08933   -2.5854     2456027.10005   -2.5244
 2456027.07526   -2.6282     2456027.09036   -2.5782     2456027.10109   -2.5325
 2456027.07636   -2.6291     2456027.09143   -2.5883     2456027.10214   -2.5334
 2456027.07743   -2.6276     2456027.09247   -2.5923     2456027.10318   -2.5438
 2456027.07850   -2.6512     2456027.09352   -2.5960     2456027.10422   -2.5442
 2456027.07957   -2.6562     2456027.09456   -2.6109     2456027.10526   -2.5502
 2456027.08064   -2.6728     2456027.09561   -2.5944     2456027.10630   -2.5562
 2456027.08171   -2.6729     2456027.09665   -2.5959     2456027.10734   -2.5417
 2456027.08278   -2.6735     2456027.09769   -2.6265     2456027.10838   -2.5338
 2456027.08383   -2.6887     2456027.09873   -2.6158     2456027.10942   -2.5314
 2456027.08486   -2.6945     2456027.09977   -2.6154     2456027.11047   -2.5371
 2456027.08589   -2.6985     2456027.10082   -2.6457     2456027.11151   -2.5342
 2456027.08693   -2.6940     2456027.10186   -2.6363     2456027.11255   -2.5212
 2456027.08796   -2.7146     2456027.10290   -2.6291     2456027.11361   -2.5220
 2456027.08900   -2.6958     2456027.10394   -2.6521     2456027.11469   -2.5795
 2456027.09004   -2.7135     2456027.10498   -2.6470     2456027.11577   -2.5887
 2456027.09110   -2.7206     2456027.10602   -2.6502     2456027.11685   -2.5808
 2456027.09215   -2.7079     2456027.10706   -2.6469     2456027.11794   -2.5843
 2456027.09319   -2.7037     2456027.10810   -2.6335     2456027.11902   -2.5780
 2456027.09423   -2.6948     2456027.10915   -2.6444     2456027.12011   -2.5557
 2456027.09528   -2.7282     2456027.11019   -2.6234     2456027.12119   -2.5727
 2456027.09632   -2.7074     2456027.11227   -2.6895     2456027.12228   -2.5580
 2456027.09736   -2.7206     2456027.11333   -2.6668     2456027.12337   -2.5502
 2456027.09840   -2.7341     2456027.11440   -2.6502     2456027.12424   -2.5740
 2456027.09944   -2.7497     2456027.11548   -2.6453     2456027.12533   -2.5900
 2456027.10048   -2.7641     2456027.11656   -2.6619     2456027.12642   -2.5714
 2456027.10153   -2.7544     2456027.11764   -2.6584     2456027.12752   -2.6058
 2456027.10257   -2.7497     2456027.11873   -2.6555     2456027.12861   -2.6087
 2456027.10361   -2.7609     2456027.11981   -2.6825     2456027.12971   -2.5937
 2456027.10465   -2.7644     2456027.12090   -2.6483     2456027.13080   -2.6146
 2456027.10569   -2.7529     2456027.12199   -2.6690     2456027.13189   -2.6052
 2456027.10673   -2.7641     2456027.12308   -2.6634     2456027.13297   -2.6119
 2456027.10778   -2.7400     2456027.12503   -2.6664     2456027.13406   -2.6381
 2456027.10882   -2.7586     2456027.12612   -2.6983     2456027.13605   -2.6036
 2456027.10986   -2.7756     2456027.12722   -2.6939     2456027.13714   -2.6346
 2456027.11090   -2.7821     2456027.12831   -2.6915     2456027.13823   -2.6458
 2456027.11194   -2.7713     2456027.12941   -2.7063     2456027.13932   -2.6388
 2456027.11301   -2.7583     2456027.13051   -2.7100     2456027.14020   -2.6238
 2456027.11407   -2.7706     2456027.13159   -2.6925     2456027.14129   -2.6359
 2456027.11515   -2.7646     2456027.13268   -2.7053     2456027.14236   -2.6210
 2456027.11623   -2.7914     2456027.13376   -2.6989     2456027.14342   -2.6366
 2456027.11731   -2.7744     2456027.13485   -2.7231     2456027.14449   -2.6489
 2456027.11840   -2.7939     2456027.13575   -2.7112     2456027.14556   -2.6322
 2456027.11948   -2.7816     2456027.13684   -2.6975     2456027.14663   -2.6240
 2456027.12057   -2.7960     2456027.13793   -2.7301     2456027.14770   -2.6479
 2456027.12166   -2.7845     2456027.13902   -2.7243     2456027.14877   -2.6381
 2456027.12274   -2.8156     2456027.14099   -2.7350     2456027.14984   -2.6244
 2456027.12470   -2.8086     2456027.14207   -2.7485     2456027.15092   -2.6284
 2456027.12579   -2.8051     2456027.14313   -2.7201     2456027.15204   -2.6218
 2456027.12689   -2.8142     2456027.14420   -2.7322     2456027.15321   -2.6365
 2456027.12798   -2.8326     2456027.14527   -2.7294     2456027.15439   -2.6329
 2456027.12908   -2.8373     2456027.14634   -2.7386     2456027.15673   -2.6278
 2456027.13017   -2.8384     2456027.14741   -2.7323     2456027.16122   -2.6501
 2456027.13127   -2.8374     2456027.14848   -2.7154     2456027.16240   -2.6681
 2456027.13236   -2.8391     2456027.14955   -2.7375     2456027.16357   -2.6353
 2456027.13344   -2.8348     2456027.15063   -2.7050     2456027.16475   -2.6232
 2456027.13453   -2.8207     2456027.15172   -2.7721     2456027.16594   -2.6477
 2456027.13543   -2.8247     2456027.15290   -2.7619     2456027.16712   -2.6641
 2456027.13652   -2.8617     2456027.15407   -2.7028     2456027.16830   -2.6368
 2456027.13761   -2.8543     2456027.15525   -2.7776     2456027.17069   -2.6601
 2456027.13870   -2.8494     2456027.15642   -2.7667     2456027.17352   -2.6559
 2456027.13979   -2.8541     2456027.15760   -2.7535     2456027.17464   -2.6253
 2456027.14067   -2.8429     2456027.15973   -2.7287     2456027.17689   -2.6437
 2456027.14176   -2.8554     2456027.16208   -2.7311     2456027.17801   -2.6252
 2456027.14283   -2.8584     2456027.16326   -2.7682     2456027.17913   -2.6605
 2456027.14389   -2.8424     2456027.16444   -2.7455     2456027.18026   -2.6462
 2456027.14496   -2.8457     2456027.16680   -2.7658     2456027.18139   -2.6297
 2456027.14603   -2.8483     2456027.16799   -2.7487     2456027.18341   -2.6126
 2456027.14709   -2.8608     2456027.16918   -2.7698     2456031.95994   -2.1142
 2456027.14924   -2.8470     2456027.17037   -2.7293     2456031.96185   -2.1295
 2456027.15031   -2.8532     2456027.17323   -2.7404     2456031.96352   -2.1350
 2456027.15374   -2.8741     2456027.17435   -2.7352     2456031.96518   -2.1313
 2456027.15491   -2.8693     2456027.17547   -2.7678     2456031.96683   -2.1222
 2456027.15608   -2.8567     2456027.17771   -2.7263     2456031.96849   -2.1379
 2456027.15726   -2.8686     2456027.17996   -2.7576     2456031.97014   -2.1256
 2456027.15844   -2.8857     2456027.18109   -2.7751     2456031.97180   -2.1230
 2456027.15939   -2.8552     2456027.18311   -2.7196     2456031.97346   -2.1297
 2456027.16057   -2.8449     2456031.95950   -2.2251     2456031.97505   -2.1430
 2456027.16174   -2.8741     2456031.96142   -2.2157     2456031.97665   -2.1578
 2456027.16292   -2.8557     2456031.96313   -2.2257     2456031.97825   -2.1561
 2456027.16410   -2.8479     2456031.96478   -2.2225     2456031.97964   -2.1671
 2456027.16528   -2.8710     2456031.96644   -2.2334     2456031.98102   -2.1791
 2456027.16765   -2.8859     2456031.96809   -2.2345     2456031.98241   -2.1790
 2456027.17003   -2.8457     2456031.96975   -2.2146     2456031.98377   -2.1890
 2456027.17402   -2.8802     2456031.97141   -2.2383     2456031.98514   -2.2021
 2456027.17514   -2.8807     2456031.97306   -2.2174     2456031.98647   -2.2126
 2456027.17626   -2.8536     2456031.97466   -2.2266     2456031.98780   -2.2276
 2456027.17739   -2.8890     2456031.97626   -2.2309     2456031.98907   -2.2316
 2456027.17851   -2.8723     2456031.97786   -2.2496     2456031.99030   -2.2367
 2456027.18077   -2.8937     2456031.97929   -2.2516     2456031.99152   -2.2563
 2456031.95892   -2.3569     2456031.98067   -2.2599     2456031.99275   -2.2697
 2456031.96086   -2.3295     2456031.98206   -2.2737     2456031.99397   -2.2588
 2456031.96266   -2.3378     2456031.98345   -2.2787     2456031.99519   -2.2725
 2456031.96432   -2.3401     2456031.98481   -2.2912     2456031.99641   -2.2912
 2456031.96598   -2.3267     2456031.98614   -2.2988     2456031.99764   -2.2873
 2456031.96763   -2.3444     2456031.98747   -2.3164     2456031.99844   -2.3135
 2456031.96929   -2.3372     2456031.98875   -2.3305     2456031.99969   -2.3239
 2456031.97094   -2.3413     2456031.98998   -2.3245     2456032.00200   -2.3144
 2456031.97260   -2.3429     2456031.99121   -2.3462     2456032.00327   -2.3159
 2456031.97425   -2.3528     2456031.99243   -2.3460     2456032.00454   -2.3372
 2456031.97585   -2.3573     2456031.99365   -2.3469     2456032.00581   -2.3525
 2456031.97745   -2.3607     2456031.99488   -2.3713     2456032.00681   -2.3468
 2456031.97888   -2.3743     2456031.99610   -2.3631     2456032.00811   -2.3604
 2456031.98027   -2.3820     2456031.99732   -2.3703     2456032.00940   -2.3549
 2456031.98165   -2.3871     2456031.99813   -2.3999     2456032.01069   -2.3679
 2456031.98304   -2.4041     2456031.99937   -2.3958     2456032.01197   -2.3703
 2456031.98440   -2.4076     2456032.00062   -2.3968     2456032.01323   -2.3845
 2456031.98577   -2.4165     2456032.00166   -2.4216     2456032.01427   -2.3917
 2456031.98710   -2.4240     2456032.00293   -2.4026     2456032.01548   -2.3973
 2456031.98837   -2.4428     2456032.00420   -2.3958     2456032.01669   -2.3914
 2456031.98964   -2.4510     2456032.00547   -2.4180     2456032.01785   -2.3887
 2456031.99087   -2.4544     2456032.00777   -2.4459     2456032.01985   -2.3998
 2456031.99209   -2.4586     2456032.00906   -2.4468     2456032.02094   -2.4091
 2456031.99331   -2.4673     2456032.01035   -2.4518     2456032.02202   -2.4051
 2456031.99454   -2.4726     2456032.01163   -2.4590     2456032.02311   -2.4329
 2456031.99576   -2.4846     2456032.01290   -2.4707     2456032.02397   -2.4254
 2456031.99698   -2.4968     2456032.01515   -2.4848     2456032.02506   -2.4414
 2456031.99901   -2.4942     2456032.01636   -2.4751     2456032.02615   -2.4457
 2456032.00026   -2.5136     2456032.01754   -2.4890     2456032.02723   -2.4625
 2456032.00130   -2.5052     2456032.01868   -2.4809     2456032.02832   -2.4525
 2456032.00257   -2.5303     2456032.01955   -2.4935     2456032.02941   -2.4397
 2456032.00384   -2.5281     2456032.02064   -2.4949     2456032.03051   -2.4573
 2456032.00511   -2.5363     2456032.02172   -2.4967     2456032.03159   -2.4606
 2456032.00638   -2.5545     2456032.02280   -2.5032     2456032.03268   -2.4642
 2456032.00739   -2.5515     2456032.02476   -2.5333     2456032.03378   -2.4527
 2456032.00868   -2.5683     2456032.02584   -2.5212     2456032.03487   -2.4681
 2456032.00997   -2.5680     2456032.02693   -2.5270     2456032.03597   -2.4791
 2456032.01126   -2.5826     2456032.02802   -2.5243     2456032.03706   -2.5052
 2456032.01254   -2.5913     2456032.02911   -2.5674     2456032.03816   -2.4835
 2456032.01381   -2.6059     2456032.03020   -2.5634     2456032.03925   -2.4964
 2456032.01479   -2.5840     2456032.03129   -2.5608     2456032.04035   -2.4944
 2456032.01600   -2.6123     2456032.03238   -2.5463     2456032.04144   -2.5001
 2456032.01720   -2.5922     2456032.03347   -2.5824     2456032.04253   -2.5016
 2456032.01837   -2.6145     2456032.03457   -2.5643     2456032.04363   -2.5146
 2456032.01924   -2.6245     2456032.03566   -2.5690     2456032.04472   -2.5154
 2456032.02031   -2.6130     2456032.03676   -2.5778     2456032.04582   -2.5114
 2456032.02139   -2.6179     2456032.03785   -2.5829     2456032.04689   -2.5192
 2456032.02248   -2.6296     2456032.03895   -2.5762     2456032.04791   -2.5262
 2456032.02357   -2.6348     2456032.04004   -2.5936     2456032.04891   -2.5358
 2456032.02443   -2.6412     2456032.04114   -2.5889     2456032.04988   -2.5215
 2456032.02552   -2.6454     2456032.04223   -2.6008     2456032.05086   -2.5410
 2456032.02661   -2.6779     2456032.04332   -2.6052     2456032.05163   -2.5267
 2456032.02769   -2.6657     2456032.04442   -2.6119     2456032.05260   -2.5222
 2456032.02878   -2.6551     2456032.04551   -2.6066     2456032.05355   -2.5270
 2456032.02987   -2.6559     2456032.04661   -2.5960     2456032.05450   -2.5632
 2456032.03096   -2.6714     2456032.04762   -2.6238     2456032.05545   -2.5376
 2456032.03205   -2.6687     2456032.04864   -2.6220     2456032.05640   -2.5502
 2456032.03314   -2.6898     2456032.04961   -2.6151     2456032.05736   -2.5385
 2456032.03424   -2.6888     2456032.05059   -2.6386     2456032.05831   -2.5284
 2456032.03533   -2.6826     2456032.05233   -2.6276     2456032.05927   -2.5549
 2456032.03643   -2.6941     2456032.05328   -2.6386     2456032.06022   -2.5500
 2456032.03752   -2.7050     2456032.05423   -2.6410     2456032.06118   -2.5704
 2456032.03862   -2.6976     2456032.05518   -2.6303     2456032.06214   -2.5614
 2456032.03971   -2.7070     2456032.05613   -2.6492     2456032.06310   -2.5533
 2456032.04081   -2.7104     2456032.05708   -2.6424     2456032.06406   -2.5745
 2456032.04190   -2.7034     2456032.05804   -2.6445     2456032.06502   -2.5996
 2456032.04300   -2.7299     2456032.05899   -2.6644     2456032.06598   -2.5710
 2456032.04409   -2.7205     2456032.05995   -2.6388     2456032.06694   -2.5943
 2456032.04519   -2.7329     2456032.06090   -2.6476     2456032.06790   -2.5773
 2456032.04628   -2.7461     2456032.06186   -2.6645     2456032.06887   -2.5823
 2456032.04732   -2.7296     2456032.06282   -2.6366     2456032.06984   -2.5965
 2456032.04834   -2.7437     2456032.06378   -2.6846     2456032.07080   -2.6147
 2456032.04931   -2.7532     2456032.06474   -2.6644     2456032.07177   -2.5883
 2456032.05028   -2.7531     2456032.06570   -2.6742     2456032.07274   -2.5866
 2456032.05125   -2.7388     2456032.06666   -2.6657     2456032.07469   -2.6025
 2456032.05202   -2.7445     2456032.06763   -2.6695     2456032.07567   -2.6322
 2456032.05299   -2.7444     2456032.06859   -2.6808     2456032.07950   -2.5893
 2456032.05394   -2.7525     2456032.06956   -2.6623     2456032.08041   -2.6115
 2456032.05489   -2.7589     2456032.07052   -2.6778     2456032.08132   -2.6117
 2456032.05584   -2.7514     2456032.07149   -2.6905     2456032.08224   -2.6294
 2456032.05680   -2.7495     2456032.07246   -2.6787     2456032.08316   -2.6185
 2456032.05775   -2.7744     2456032.07343   -2.6697     2456032.08408   -2.6155
 2456032.05871   -2.7837     2456032.07441   -2.7012     2456032.08500   -2.6220
 2456032.05966   -2.7864     2456032.07539   -2.6889     2456032.08593   -2.6152
 2456032.06062   -2.7780     2456032.07923   -2.6920     2456032.08685   -2.6395
 2456032.06158   -2.8080     2456032.08014   -2.7122     2456032.08777   -2.6314
 2456032.06254   -2.7787     2456032.08106   -2.7304     2456032.08869   -2.6275
 2456032.06349   -2.7749     2456032.08197   -2.7058     2456032.08961   -2.6325
 2456032.06445   -2.7964     2456032.08290   -2.7150     2456032.09054   -2.6400
 2456032.06541   -2.8029     2456032.08381   -2.6784     2456032.09147   -2.6314
 2456032.06638   -2.7824     2456032.08474   -2.6891     2456032.09239   -2.6273
 2456032.06734   -2.7942     2456032.08566   -2.7183     2456032.09332   -2.6454
 2456032.06830   -2.8029     2456032.08659   -2.7242     2456032.09518   -2.6432
 2456032.06927   -2.7848     2456032.08750   -2.7317     2456032.09611   -2.6423
 2456032.07023   -2.8305     2456032.08843   -2.7513     2456032.09705   -2.6416
 2456032.07120   -2.8015     2456032.08934   -2.7286     2456032.09798   -2.6295
 2456032.07217   -2.8466     2456032.09027   -2.7371     2456032.09892   -2.6341
 2456032.07314   -2.8235     2456032.09120   -2.7261     2456032.09992   -2.6198
 2456032.07412   -2.8264     2456032.09212   -2.7300     2456032.10093   -2.6174
 2456032.07510   -2.7993     2456032.09305   -2.7215     2456032.10202   -2.6297
 2456032.07608   -2.8120     2456032.09398   -2.7485     2456032.10311   -2.6406
 2456032.07987   -2.8342     2456032.09491   -2.7351     2456032.10420   -2.6332
 2456032.08078   -2.8364     2456032.09585   -2.7442     2456032.10529   -2.6339
 2456032.08170   -2.8413     2456032.09678   -2.7097     2456032.10638   -2.6288
 2456032.08262   -2.8365     2456032.09771   -2.7404     2456032.10742   -2.6352
 2456032.08354   -2.8454     2456032.09865   -2.7309     2456032.10846   -2.6324
 2456032.08446   -2.8145     2456032.09964   -2.7223     2456032.10949   -2.6455
 2456032.08538   -2.8645     2456032.10065   -2.7581     2456032.11053   -2.6488
 2456032.08631   -2.8448     2456032.10172   -2.7394     2456032.11157   -2.6463
 2456032.08722   -2.8527     2456032.10281   -2.7434     2456032.11262   -2.6306
 2456032.08815   -2.8472     2456032.10390   -2.7443     2456032.11366   -2.6375
 2456032.08906   -2.8592     2456032.10498   -2.7466     2456032.11556   -2.6637
 2456032.08999   -2.8415     2456032.10607   -2.7454     2456032.11664   -2.6373
 2456032.09092   -2.8553     2456032.10714   -2.7438     2456032.11785   -2.6643
 2456032.09185   -2.8423     2456032.10818   -2.7389     2456032.11918   -2.6312
 2456032.09277   -2.8528     2456032.10921   -2.7517     2456032.12051   -2.6370
 2456032.09463   -2.8613     2456032.11026   -2.7433     2456032.12184   -2.6521
 2456032.09557   -2.8643     2456032.11130   -2.7532     2456032.12317   -2.6428
 2456032.09650   -2.8669     2456032.11234   -2.7358     2456032.12447   -2.6392
 2456032.09743   -2.8715     2456032.11338   -2.7576     2456032.12577   -2.6411
 2456032.09837   -2.8642     2456032.11441   -2.7305     2456032.12707   -2.6369
 2456032.09934   -2.8631     2456032.11528   -2.7171     2456032.12830   -2.6241
 2456032.10034   -2.8690     2456032.11634   -2.7779     2456032.12954   -2.6340
 2456032.10139   -2.8827     2456032.11751   -2.7539     2456032.13077   -2.6201
 2456032.10248   -2.8708     2456032.11883   -2.7506     2456032.13201   -2.6379
 2456032.10357   -2.8672     2456032.12016   -2.7245     2456032.13325   -2.6329
 2456032.10466   -2.8785     2456032.12149   -2.7199     2456032.13448   -2.6356
 2456032.10574   -2.8763     2456032.12282   -2.7122     2456032.13696   -2.5998
 2456032.10683   -2.8605     2456032.12412   -2.7604     2456032.13820   -2.6053
 2456032.10787   -2.8661     2456032.12542   -2.7496     2456032.13944   -2.6131
 2456032.10891   -2.8716     2456032.12672   -2.7529     2456032.14068   -2.6197
 2456032.10995   -2.8623     2456032.12798   -2.7395     2456032.14191   -2.5987
 2456032.11099   -2.8733     2456032.12922   -2.7117     2456032.14315   -2.5993
 2456032.11203   -2.8692     2456032.13045   -2.7322     2456032.14439   -2.5920
 2456032.11307   -2.8712     2456032.13169   -2.7340     2456032.14563   -2.5968
 2456032.11411   -2.8937     2456032.13293   -2.7391     2456032.14686   -2.5796
 2456032.11497   -2.8948     2456032.13417   -2.6956     2456032.95790   -2.4858
 2456032.11601   -2.8676     2456032.13540   -2.7040     2456032.95891   -2.4874
 2456032.11710   -2.8556     2456032.13664   -2.7215     2456032.95991   -2.4995
 2456032.11843   -2.8777     2456032.13788   -2.7187     2456032.96092   -2.4959
 2456032.11976   -2.8779     2456032.13912   -2.7355     2456032.96171   -2.4999
 2456032.12109   -2.8637     2456032.14036   -2.7079     2456032.96272   -2.4962
 2456032.12241   -2.8618     2456032.14160   -2.7348     2456032.96374   -2.5176
 2456032.12374   -2.8710     2456032.14283   -2.7242     2456032.96472   -2.5199
 2456032.12504   -2.8785     2456032.14407   -2.7157     2456032.96571   -2.5185
 2456032.12634   -2.8554     2456032.14531   -2.7430     2456032.96670   -2.5134
 2456032.12764   -2.8767     2456032.14654   -2.7199     2456032.96769   -2.5189
 2456032.12888   -2.8561     2456032.95761   -2.5990     2456032.96949   -2.5440
 2456032.13011   -2.8786     2456032.95862   -2.5816     2456032.97049   -2.5273
 2456032.13135   -2.8503     2456032.95962   -2.6010     2456032.97148   -2.5211
 2456032.13258   -2.8857     2456032.96063   -2.5907     2456032.97247   -2.5494
 2456032.13382   -2.8534     2456032.96243   -2.6040     2456032.97346   -2.5341
 2456032.13506   -2.8771     2456032.96345   -2.6069     2456032.97445   -2.5442
 2456032.13630   -2.8629     2456032.96444   -2.6005     2456032.97544   -2.5323
 2456032.13754   -2.8571     2456032.96543   -2.6164     2456032.97643   -2.5557
 2456032.13878   -2.8612     2456032.96642   -2.6221     2456032.97742   -2.5751
 2456032.14002   -2.8511     2456032.96741   -2.6383     2456032.97815   -2.5766
 2456032.14125   -2.8617     2456032.96840   -2.6221     2456032.97914   -2.5668
 2456032.14249   -2.8593     2456032.96921   -2.6212     2456032.97988   -2.5578
 2456032.14373   -2.8494     2456032.97021   -2.6292     2456032.98087   -2.5710
 2456032.14497   -2.8431     2456032.97120   -2.6339     2456032.98160   -2.5685
 2456032.14620   -2.8071     2456032.97219   -2.6411     2456032.98259   -2.5825
 2456032.95728   -2.7097     2456032.97318   -2.6325     2456032.98332   -2.5661
 2456032.95829   -2.7204     2456032.97417   -2.6338     2456032.98431   -2.5749
 2456032.95930   -2.7126     2456032.97516   -2.6482     2456032.98531   -2.5828
 2456032.96031   -2.7030     2456032.97615   -2.6567     2456032.98630   -2.5873
 2456032.96132   -2.7205     2456032.97714   -2.6567     2456032.98729   -2.5811
 2456032.96211   -2.7449     2456032.97787   -2.6541     2456032.98828   -2.5901
 2456032.96312   -2.7461     2456032.97886   -2.6709     2456032.98927   -2.5970
 2456032.96414   -2.7272     2456032.97959   -2.6768     2456032.99026   -2.6004
 2456032.96513   -2.7393     2456032.98059   -2.6693     2456032.99125   -2.5936
 2456032.96612   -2.7374     2456032.98132   -2.6725     2456032.99224   -2.5972
 2456032.96710   -2.7354     2456032.98231   -2.6813     2456032.99379   -2.5922
 2456032.96810   -2.7612     2456032.98304   -2.6769     2456032.99559   -2.6096
 2456032.96891   -2.7585     2456032.98403   -2.6742     2456032.99659   -2.6068
 2456032.96990   -2.7550     2456032.98503   -2.6817     2456032.99758   -2.6224
 2456032.97089   -2.7616     2456032.98602   -2.6981     2456032.99857   -2.6092
 2456032.97188   -2.7751     2456032.98701   -2.6887     2456032.99956   -2.6165
 2456032.97287   -2.7710     2456032.98800   -2.7086     2456033.00055   -2.6114
 2456032.97386   -2.7701     2456032.98899   -2.6940     2456033.00155   -2.6167
 2456032.97485   -2.7818     2456032.98998   -2.6870     2456033.00228   -2.6159
 2456032.97584   -2.7888     2456032.99097   -2.6961     2456033.00328   -2.6252
 2456032.97683   -2.7800     2456032.99196   -2.6967     2456033.00427   -2.6258
 2456032.97856   -2.7938     2456032.99270   -2.7031     2456033.00526   -2.6355
 2456032.98028   -2.7774     2456032.99351   -2.7001     2456033.00626   -2.6261
 2456032.98201   -2.7880     2456032.99450   -2.7085     2456033.00725   -2.6274
 2456032.98373   -2.8055     2456032.99531   -2.7049     2456033.00825   -2.6232
 2456032.98473   -2.8057     2456032.99631   -2.7057     2456033.00924   -2.6140
 2456032.98571   -2.8126     2456032.99730   -2.7084     2456033.01023   -2.6276
 2456032.98670   -2.8213     2456032.99829   -2.7162     2456033.01122   -2.6342
 2456032.98769   -2.8178     2456032.99928   -2.7140     2456033.01221   -2.6259
 2456032.98869   -2.8373     2456033.00027   -2.7223     2456033.01320   -2.6224
 2456032.98968   -2.8193     2456033.00127   -2.7216     2456033.01419   -2.6283
 2456032.99067   -2.8231     2456033.00200   -2.7280     2456033.01518   -2.6307
 2456032.99166   -2.8540     2456033.00300   -2.7135     2456033.01618   -2.6365
 2456032.99320   -2.8522     2456033.00399   -2.7394     2456033.01717   -2.6406
 2456032.99420   -2.8271     2456033.00498   -2.7234     2456033.01817   -2.6336
 2456032.99501   -2.8632     2456033.00598   -2.7465     2456033.01916   -2.6437
 2456032.99600   -2.8393     2456033.00697   -2.7321     2456033.02015   -2.6251
 2456032.99699   -2.8477     2456033.00796   -2.7174     2456033.02115   -2.6455
 2456032.99798   -2.8389     2456033.00896   -2.7310     2456033.02214   -2.6610
 2456032.99897   -2.8381     2456033.00995   -2.7343     2456033.02314   -2.6520
 2456032.99997   -2.8497     2456033.01094   -2.7276     2456033.02414   -2.6444
 2456033.00096   -2.8479     2456033.01193   -2.7353     2456033.02514   -2.6294
 2456033.00269   -2.8565     2456033.01292   -2.7342     2456033.02613   -2.6418
 2456033.00369   -2.8600     2456033.01391   -2.7404     2456033.02713   -2.6420
 2456033.00468   -2.8611     2456033.01490   -2.7287     2456033.02812   -2.6314
 2456033.00567   -2.8663     2456033.01590   -2.7416     2456033.02910   -2.6320
 2456033.00667   -2.8674     2456033.01689   -2.7329     2456033.03010   -2.6362
 2456033.00766   -2.8692     2456033.01789   -2.7580     2456033.03089   -2.6336
 2456033.00865   -2.8659     2456033.01888   -2.7384     2456033.03193   -2.6301
 2456033.00965   -2.8590     2456033.01987   -2.7402     2456033.03295   -2.6397
 2456033.01064   -2.8568     2456033.02087   -2.7437     2456033.03398   -2.6386
 2456033.01163   -2.8716     2456033.02186   -2.7489     2456033.03501   -2.6353
 2456033.01262   -2.8721     2456033.02286   -2.7480     2456033.03603   -2.6437
 2456033.01361   -2.8779     2456033.02386   -2.7514     2456033.03705   -2.6447
 2456033.01460   -2.8578     2456033.02485   -2.7554     2456033.03808   -2.6433
 2456033.01559   -2.8602     2456033.02585   -2.7443     2456033.03911   -2.6291
 2456033.01659   -2.8679     2456033.02685   -2.7475     2456033.04014   -2.6183
 2456033.01758   -2.8607     2456033.02784   -2.7506     2456033.04116   -2.6392
 2456033.01857   -2.8722     2456033.02883   -2.7445     2456033.04219   -2.6352
 2456033.01957   -2.8813     2456033.02982   -2.7500     2456033.04322   -2.6362
 2456033.02056   -2.8655     2456033.03164   -2.7335     2456033.04425   -2.6291
 2456033.02156   -2.8778     2456033.03268   -2.7451     2456033.04528   -2.6440
 2456033.02255   -2.8882     2456033.03370   -2.7520     2456033.04630   -2.6353
 2456033.02355   -2.8813     2456033.03472   -2.7417     2456033.04733   -2.6268
 2456033.02455   -2.8759     2456033.03575   -2.7521     2456033.04836   -2.6231
 2456033.02555   -2.8816     2456033.03677   -2.7328     2456033.04938   -2.6312
 2456033.02654   -2.8802     2456033.03781   -2.7305     2456033.05041   -2.6250
 2456033.02754   -2.8795     2456033.03883   -2.7258     2456033.05143   -2.6056
 2456033.02853   -2.8751     2456033.03986   -2.7412     2456033.05246   -2.6170
 2456033.02951   -2.8700     2456033.04089   -2.7477     2456033.05349   -2.6110
 2456033.03051   -2.8774     2456033.04191   -2.7518     2456033.05451   -2.6312
 2456033.03134   -2.8665     2456033.04294   -2.7426     2456033.05554   -2.6303
 2456033.03237   -2.8681     2456033.04397   -2.7437     2456033.05657   -2.6100
 2456033.03340   -2.8570     2456033.04500   -2.7380     2456033.05759   -2.6243
 2456033.03442   -2.8498     2456033.04602   -2.7266     2456033.05862   -2.6296
 2456033.03545   -2.8502     2456033.04705   -2.7220     2456033.05965   -2.6102
 2456033.03647   -2.8636     2456033.04808   -2.7290     2456033.06068   -2.6192
 2456033.03750   -2.8613     2456033.04911   -2.7027     2456033.06171   -2.6233
 2456033.03853   -2.8693     2456033.05013   -2.7348     2456033.06279   -2.6001
 2456033.03956   -2.8517     2456033.05116   -2.7149     2456033.06386   -2.5979
 2456033.04058   -2.8563     2456033.05218   -2.7152     2456033.06494   -2.6043
 2456033.04161   -2.8553     2456033.05321   -2.7139     2456033.06601   -2.6099
 2456033.04264   -2.8599     2456033.05423   -2.7134     2456033.06709   -2.5917
 2456033.04367   -2.8641     2456033.05526   -2.7148     2456033.06816   -2.5933
 2456033.04469   -2.8543     2456033.05629   -2.7154     2456033.06923   -2.5943
 2456033.04572   -2.8588     2456033.05731   -2.7119     2456033.07031   -2.5896
 2456033.04675   -2.8608     2456033.05834   -2.7228     2456033.07138   -2.5712
 2456033.04778   -2.8420     2456033.05937   -2.7095     2456033.07245   -2.5829
 2456033.04880   -2.8436     2456033.06040   -2.7027     2456033.07353   -2.5883
 2456033.04983   -2.8583     2456033.06143   -2.7165     2456033.07460   -2.5742
 2456033.05085   -2.8429     2456033.06251   -2.6991     2456033.07568   -2.5671
 2456033.05188   -2.8489     2456033.06358   -2.6999     2456033.07675   -2.5969
 2456033.05291   -2.8423     2456033.06466   -2.6927     2456033.07782   -2.5895
 2456033.05393   -2.8398     2456033.06573   -2.7134     2456033.07890   -2.5786
 2456033.05496   -2.8329     2456033.06681   -2.6960     2456033.07997   -2.5685
 2456033.05598   -2.8374     2456033.06788   -2.6852     2456033.08104   -2.5523
 2456033.05701   -2.8277     2456033.06896   -2.6956     2456033.08211   -2.5606
 2456033.05804   -2.8421     2456033.07003   -2.6761     2456033.08318   -2.5759
 2456033.05907   -2.8365     2456033.07110   -2.6772     2456033.08426   -2.5483
 2456033.06010   -2.8286     2456033.07218   -2.6572     2456033.08533   -2.5472
 2456033.06113   -2.8384     2456033.07325   -2.6767     2456033.08640   -2.5243
 2456033.06221   -2.8322     2456033.07433   -2.6779     2456033.08856   -2.5517
 2456033.06328   -2.8198     2456033.07540   -2.6729     2456033.08963   -2.5321
 2456033.06436   -2.8211     2456033.07647   -2.6535     2456033.09071   -2.5372
 2456033.06543   -2.8241     2456033.07754   -2.6506     2456033.09287   -2.5342
 2456033.06650   -2.8233     2456033.07862   -2.6617     2456033.09361   -2.5292
 2456033.06758   -2.8197     2456033.07969   -2.6731     2456033.09470   -2.5176
 2456033.06865   -2.8214     2456033.08076   -2.6506     2456033.09578   -2.5096
 2456033.06973   -2.8123     2456033.08183   -2.6472     2456033.09904   -2.5071
 2456033.07080   -2.7908     2456033.08290   -2.6605     2456033.10888   -2.4636
 2456033.07187   -2.8149     2456033.08398   -2.6486     2456033.11034   -2.4653
 2456033.07295   -2.8077     2456033.08505   -2.6556     2456033.11181   -2.4626
 2456033.07402   -2.7986     2456033.08612   -2.6494     2456033.11472   -2.4147
 2456033.07510   -2.7901     2456033.08720   -2.6399     2456033.12287   -2.4118
 2456033.07617   -2.7903     2456033.08828   -2.6291     2456033.12812   -2.3778
 2456033.07724   -2.7842     2456033.09043   -2.6362     2456033.96335   -2.6434
 2456033.07831   -2.7980     2456033.09151   -2.6175     2456033.96462   -2.6360
 2456033.07939   -2.7830     2456033.09441   -2.6086     2456033.96589   -2.6536
 2456033.08153   -2.7730     2456033.09550   -2.6095     2456033.96716   -2.6447
 2456033.08260   -2.7815     2456033.09658   -2.6108     2456033.96844   -2.6444
 2456033.08368   -2.7647     2456033.09767   -2.5914     2456033.96971   -2.6527
 2456033.08475   -2.7708     2456033.09875   -2.5850     2456033.97100   -2.6494
 2456033.08582   -2.7661     2456033.09984   -2.6039     2456033.97229   -2.6455
 2456033.08690   -2.7485     2456033.10202   -2.5830     2456033.97358   -2.6474
 2456033.08797   -2.7393     2456033.10311   -2.5790     2456033.97466   -2.6412
 2456033.08905   -2.7591     2456033.11407   -2.5224     2456033.97692   -2.6541
 2456033.09013   -2.7570     2456033.11699   -2.4866     2456033.97816   -2.6395
 2456033.09120   -2.7561     2456033.12240   -2.4882     2456033.97915   -2.6526
 2456033.09229   -2.7352     2456033.12422   -2.4904     2456033.97999   -2.6375
 2456033.09411   -2.7219     2456033.12597   -2.5017     2456033.98121   -2.6403
 2456033.09519   -2.7236     2456033.96300   -2.7381     2456033.98200   -2.6390
 2456033.09628   -2.7256     2456033.96427   -2.7531     2456033.98321   -2.6246
 2456033.09736   -2.7223     2456033.96554   -2.7537     2456033.98441   -2.6251
 2456033.09845   -2.7156     2456033.96681   -2.7426     2456033.98561   -2.6316
 2456033.10062   -2.7013     2456033.96809   -2.7521     2456033.98681   -2.6228
 2456033.10280   -2.7041     2456033.96937   -2.7446     2456033.98801   -2.6430
 2456033.10518   -2.6997     2456033.97065   -2.7460     2456033.98921   -2.6343
 2456033.10665   -2.6658     2456033.97194   -2.7475     2456033.99000   -2.6269
 2456033.10957   -2.6539     2456033.97323   -2.7501     2456033.99123   -2.6286
 2456033.11314   -2.6468     2456033.97558   -2.7502     2456033.99243   -2.6296
 2456033.11605   -2.6528     2456033.97659   -2.7569     2456033.99363   -2.6149
 2456033.11897   -2.6236     2456033.97784   -2.7579     2456033.99484   -2.6210
 2456033.12170   -2.6140     2456033.97966   -2.7494     2456033.99604   -2.6166
 2456033.12369   -2.6007     2456033.98091   -2.7504     2456033.99724   -2.6311
 2456033.12719   -2.5955     2456033.98170   -2.7461     2456033.99845   -2.6304
 2456033.12893   -2.6274     2456033.98290   -2.7392     2456033.99965   -2.6173
 2456033.96260   -2.8807     2456033.98410   -2.7469     2456034.00085   -2.6215
 2456033.96389   -2.8908     2456033.98530   -2.7423     2456034.00205   -2.5929
 2456033.96516   -2.8770     2456033.98650   -2.7334     2456034.00325   -2.6096
 2456033.96643   -2.8873     2456033.98890   -2.7297     2456034.00445   -2.6004
 2456033.96771   -2.8820     2456033.98970   -2.7416     2456034.00565   -2.5921
 2456033.96898   -2.8803     2456033.99093   -2.7358     2456034.00685   -2.5996
 2456033.97027   -2.8885     2456033.99213   -2.7314     2456034.00805   -2.5972
 2456033.97156   -2.8838     2456033.99333   -2.7276     2456034.00925   -2.5902
 2456033.97284   -2.8810     2456033.99454   -2.7284     2456034.01045   -2.5902
 2456033.97413   -2.8835     2456033.99574   -2.7283     2456034.01165   -2.5777
 2456033.97522   -2.8800     2456033.99694   -2.7272     2456034.01285   -2.5884
 2456033.97623   -2.8816     2456033.99815   -2.7239     2456034.01405   -2.5735
 2456033.97748   -2.8858     2456033.99935   -2.7181     2456034.01525   -2.5761
 2456033.97872   -2.8926     2456034.00055   -2.7092     2456034.01645   -2.5600
 2456033.98055   -2.8834     2456034.00175   -2.7078     2456034.01765   -2.5684
 2456033.98256   -2.8798     2456034.00295   -2.7192     2456034.01885   -2.5599
 2456033.98376   -2.8835     2456034.00415   -2.7074     2456034.02005   -2.5497
 2456033.98497   -2.8788     2456034.00535   -2.7007     2456034.02126   -2.5632
 2456033.98616   -2.8660     2456034.00655   -2.7095     2456034.02247   -2.5376
 2456033.98736   -2.8660     2456034.00775   -2.6962     2456034.02368   -2.5329
 2456033.98856   -2.8702     2456034.00895   -2.7027     2456034.02489   -2.5280
 2456033.99056   -2.8608     2456034.01015   -2.7032     2456034.02610   -2.5379
 2456033.99179   -2.8743     2456034.01135   -2.6873     2456034.02731   -2.5244
 2456033.99299   -2.8605     2456034.01255   -2.6789     2456034.02852   -2.5330
 2456033.99419   -2.8552     2456034.01375   -2.6898     2456034.02973   -2.5225
 2456033.99540   -2.8655     2456034.01495   -2.6756     2456034.03094   -2.5129
 2456033.99660   -2.8623     2456034.01615   -2.6817     2456034.03216   -2.5165
 2456033.99781   -2.8620     2456034.01735   -2.6709     2456034.03337   -2.5104
 2456033.99901   -2.8463     2456034.01855   -2.6639     2456034.03459   -2.5038
 2456034.00021   -2.8493     2456034.01975   -2.6526     2456034.03580   -2.4907
 2456034.00142   -2.8539     2456034.02096   -2.6497     2456034.03702   -2.4885
 2456034.00261   -2.8508     2456034.02216   -2.6616     2456034.03824   -2.4790
 2456034.00381   -2.8448     2456034.02337   -2.6412     2456034.04150   -2.4715
 2456034.00501   -2.8394     2456034.02459   -2.6453     2456034.04272   -2.4684
 2456034.00621   -2.8417     2456034.02580   -2.6332     2456034.04394   -2.4585
 2456034.00741   -2.8292     2456034.02700   -2.6315     2456034.04517   -2.4503
 2456034.00861   -2.8314     2456034.02821   -2.6301     2456034.04639   -2.4473
 2456034.00981   -2.8373     2456034.02943   -2.6222     2456034.04777   -2.4478
 2456034.01101   -2.8202     2456034.03064   -2.6243     2456034.04915   -2.4346
 2456034.01221   -2.8204     2456034.03185   -2.6142     2456034.05053   -2.4267
 2456034.01341   -2.8175     2456034.03307   -2.6098     2456034.05191   -2.4261
 2456034.01461   -2.8087     2456034.03428   -2.5947     2456034.05328   -2.4198
 2456034.01581   -2.8114     2456034.03550   -2.5874     2456034.05466   -2.4093
 2456034.01701   -2.8096     2456034.03671   -2.5986     2456034.05604   -2.3962
 2456034.01821   -2.7971     2456034.03793   -2.5895     2456034.05742   -2.3900
 2456034.01942   -2.7980     2456034.03915   -2.5709     2456034.05880   -2.3884
 2456034.02062   -2.7925     2456034.04017   -2.5900     2456034.06018   -2.3672
 2456034.02182   -2.7792     2456034.04119   -2.5677     2456034.06156   -2.3601
 2456034.02303   -2.7868     2456034.04241   -2.5851     2456034.06362   -2.3546
 2456034.02424   -2.7760     2456034.04363   -2.5641     2456034.06500   -2.3372
 2456034.02546   -2.7789     2456034.04486   -2.5634     2456034.06620   -2.3415
 2456034.02667   -2.7697     2456034.04608   -2.5501     2456034.06740   -2.3329
 2456034.02787   -2.7561     2456034.04744   -2.5424     2456034.06860   -2.3216
 2456034.02909   -2.7584     2456034.04881   -2.5356     2456034.06980   -2.3078
 2456034.03030   -2.7543     2456034.05019   -2.5372     2456034.07100   -2.3030
 2456034.03151   -2.7523     2456034.05157   -2.5153     2456034.07220   -2.2859
 2456034.03273   -2.7546     2456034.05295   -2.5095     2456034.07701   -2.2510
 2456034.03394   -2.7437     2456034.05433   -2.5133     2456034.07822   -2.2561
 2456034.03515   -2.7443     2456034.05571   -2.4994     2456034.08204   -2.2169
 2456034.03637   -2.7311     2456034.05708   -2.4921     2456034.08318   -2.2161
 2456034.03759   -2.7290     2456034.05846   -2.4829     2456034.08432   -2.1968
 2456034.03881   -2.7312     2456034.05984   -2.4754     2456034.08546   -2.2033
 2456034.03983   -2.7227     2456034.06123   -2.4690     2456034.08661   -2.1925
 2456034.04084   -2.7111     2456034.06261   -2.4653     2456034.08775   -2.1684
 2456034.04206   -2.7021     2456034.06328   -2.4513     2456034.08889   -2.1669
 2456034.04329   -2.6981     2456034.06467   -2.4494     2456034.09004   -2.1473
 2456034.04451   -2.7098     2456034.06589   -2.4407     2456034.09119   -2.1542
 2456034.04574   -2.6857     2456034.06709   -2.4270     2456034.09234   -2.1408
 2456034.04703   -2.6790     2456034.06829   -2.4303     2456034.09444   -2.1211
 2456034.04841   -2.6764     2456034.06949   -2.4111     2456034.09560   -2.1215
 2456034.04979   -2.6690     2456034.07068   -2.4045     2456034.09676   -2.1209
 2456034.05117   -2.6550     2456034.07188   -2.3898     2456034.09792   -2.1219
 2456034.05255   -2.6422     2456034.07308   -2.3962     2456034.09907   -2.1208
 2456034.05392   -2.6431     2456034.07428   -2.3835     2456034.10023   -2.1181
 2456034.05530   -2.6265     2456034.07548   -2.2988     2456034.10139   -2.1218
 2456034.05668   -2.6235     2456034.07670   -2.3677     2456034.10255   -2.1164
 2456034.05806   -2.6167     2456034.07791   -2.3533     2456034.10371   -2.1054
 2456034.05944   -2.6088     2456034.07912   -2.3278     2456034.10488   -2.1075
 2456034.06082   -2.5956     2456034.08174   -2.3059     2456034.10616   -2.1071
 2456034.06220   -2.5932     2456034.08289   -2.3137     2456034.10744   -2.1007
 2456034.06426   -2.5886     2456034.08403   -2.2935     2456034.10872   -2.1165
 2456034.06553   -2.5720     2456034.08517   -2.2931     2456034.11000   -2.1021
 2456034.06673   -2.5526     2456034.08631   -2.2857     2456034.11128   -2.0965
 2456034.06793   -2.5583     2456034.08745   -2.2815     2456034.11257   -2.0997
 2456034.06913   -2.5531     2456034.08859   -2.2733     2456034.11385   -2.1214
 2456034.07033   -2.5329     2456034.08974   -2.2566     2456034.11444   -2.0937
 2456034.07152   -2.5296     2456034.09089   -2.2447     2456034.11572   -2.1039
 2456034.07272   -2.5042     2456034.09204   -2.2474     2456034.11701   -2.1080
 2456034.07392   -2.4743     2456034.09319   -2.2330     2456034.11829   -2.0990
 2456034.07512   -2.5553     2456034.09414   -2.2269     2456034.11958   -2.1078
 2456034.07633   -2.4417     2456034.09530   -2.2197     2456034.12085   -2.1132
 2456034.07755   -2.5161     2456034.09646   -2.2162     2456034.12214   -2.1038
 2456034.07876   -2.4829     2456034.09762   -2.2053     2456034.12448   -2.0941
 2456034.07977   -2.4572     2456034.09877   -2.2206     2456034.13005   -2.1050
 2456034.08254   -2.4222     2456034.09993   -2.2023     2456034.13195   -2.1140
 2456034.08368   -2.4213     2456034.10109   -2.2076     2456034.13386   -2.1220
 2456034.08482   -2.4186     2456034.10225   -2.2128     2456034.13576   -2.1101
 2456034.08597   -2.4143     2456034.10341   -2.1966     2456034.13732   -2.1242
 2456034.08711   -2.3998     2456034.10457   -2.1890     2456034.13888   -2.1350
 2456034.08825   -2.3896     2456034.10583   -2.1999     2456034.14045   -2.1442
 2456034.08939   -2.3881     2456034.10711   -2.2009     2456034.14202   -2.1533
 2456034.09054   -2.3926     2456034.10839   -2.1851     2456034.14358   -2.1651
 2456034.09169   -2.3646     2456034.10967   -2.1922     2456034.14449   -2.1829
 2456034.09284   -2.3588     2456034.11096   -2.1957     2456034.14586   -2.1870
 2456034.09379   -2.3494     2456034.11224   -2.1959     2456034.14724   -2.1998
 2456034.09495   -2.3536     2456034.11353   -2.1806     2456034.14861   -2.1964
 2456034.09611   -2.3464     2456034.11539   -2.1834     2456034.14999   -2.2150
 2456034.09727   -2.3273     2456034.11668   -2.2036     2456034.15136   -2.2433
 2456034.09842   -2.3249     2456034.11797   -2.1955     2456034.15273   -2.2390
 2456034.09958   -2.3319     2456034.11925   -2.1899     2456034.15411   -2.2529
 2456034.10074   -2.3303     2456034.12053   -2.1909     2456034.15548   -2.2609
 2456034.10190   -2.3319     2456034.12181   -2.1982     2456034.15685   -2.2771
 2456034.10306   -2.3249     2456034.12310   -2.1845     2456034.15823   -2.2923
 2456034.10422   -2.3228     2456034.12415   -2.1875     2456034.15960   -2.2936
 2456034.10545   -2.3286     2456034.12544   -2.1924     2456034.16097   -2.2989
 2456034.10673   -2.3207     2456034.12653   -2.1875     2456034.16207   -2.2990
 2456034.10801   -2.3166     2456034.12782   -2.1954     2456034.16345   -2.3212
 2456034.10928   -2.3091     2456034.12964   -2.1962     2456034.95701   -2.4852
 2456034.11057   -2.3125     2456034.13155   -2.2008     2456034.95805   -2.4841
 2456034.11185   -2.3065     2456034.13345   -2.2014     2456034.95909   -2.4930
 2456034.11314   -2.3192     2456034.13536   -2.2162     2456034.96015   -2.4825
 2456034.11501   -2.3101     2456034.13695   -2.2238     2456034.96119   -2.4744
 2456034.11629   -2.3193     2456034.13851   -2.2353     2456034.96226   -2.4816
 2456034.11758   -2.3021     2456034.14008   -2.2396     2456034.96330   -2.4775
 2456034.11886   -2.3017     2456034.14164   -2.2536     2456034.96434   -2.4589
 2456034.12015   -2.3078     2456034.14321   -2.2633     2456034.96541   -2.4578
 2456034.12143   -2.3157     2456034.14414   -2.2762     2456034.96646   -2.4581
 2456034.12271   -2.3129     2456034.14551   -2.2809     2456034.96750   -2.4374
 2456034.12376   -2.3183     2456034.14689   -2.2971     2456034.96855   -2.4529
 2456034.12505   -2.3149     2456034.14826   -2.3004     2456034.96960   -2.4394
 2456034.12614   -2.3106     2456034.14963   -2.3134     2456034.97065   -2.4443
 2456034.12743   -2.3118     2456034.15101   -2.3187     2456034.97170   -2.4289
 2456034.12912   -2.3214     2456034.15238   -2.3372     2456034.97275   -2.4222
 2456034.13102   -2.3171     2456034.15375   -2.3414     2456034.97381   -2.4174
 2456034.13293   -2.3225     2456034.15513   -2.3540     2456034.97486   -2.4062
 2456034.13483   -2.3277     2456034.15650   -2.3603     2456034.97591   -2.4154
 2456034.13651   -2.3402     2456034.15787   -2.3695     2456034.97696   -2.4153
 2456034.13807   -2.3487     2456034.15926   -2.3840     2456034.97802   -2.3979
 2456034.13963   -2.3534     2456034.16062   -2.3908     2456034.97907   -2.4014
 2456034.14120   -2.3719     2456034.16309   -2.4095     2456034.98016   -2.3927
 2456034.14276   -2.3824     2456034.95673   -2.5803     2456034.98122   -2.3841
 2456034.14512   -2.3976     2456034.95777   -2.5842     2456034.98227   -2.3861
 2456034.14650   -2.4086     2456034.95881   -2.5748     2456034.98332   -2.3769
 2456034.14787   -2.4297     2456034.95984   -2.5766     2456034.98438   -2.3653
 2456034.14925   -2.4350     2456034.96091   -2.5712     2456034.98543   -2.3746
 2456034.15062   -2.4449     2456034.96195   -2.5696     2456034.98649   -2.3574
 2456034.15199   -2.4540     2456034.96301   -2.5645     2456034.98755   -2.3523
 2456034.15337   -2.4655     2456034.96405   -2.5611     2456034.98860   -2.3372
 2456034.15474   -2.4799     2456034.96510   -2.5455     2456034.98969   -2.3451
 2456034.15611   -2.4886     2456034.96617   -2.5542     2456034.99074   -2.3386
 2456034.15749   -2.4890     2456034.96721   -2.5423     2456034.99180   -2.3240
 2456034.15886   -2.5083     2456034.96826   -2.5450     2456034.99288   -2.3160
 2456034.16023   -2.5168     2456034.96932   -2.5446     2456034.99394   -2.3150
 2456034.16161   -2.5273     2456034.97036   -2.5210     2456034.99500   -2.3129
 2456034.16270   -2.5329     2456034.97141   -2.5235     2456034.99606   -2.2850
 2456034.95642   -2.7220     2456034.97246   -2.5247     2456034.99713   -2.3094
 2456034.95746   -2.6975     2456034.97352   -2.5227     2456034.99819   -2.2828
 2456034.95849   -2.6740     2456034.97457   -2.5238     2456034.99925   -2.2726
 2456034.95953   -2.6998     2456034.97562   -2.5114     2456035.00035   -2.2679
 2456034.96060   -2.6643     2456034.97668   -2.5085     2456035.00142   -2.2635
 2456034.96164   -2.6816     2456034.97773   -2.4928     2456035.00248   -2.2728
 2456034.96270   -2.6809     2456034.97878   -2.4817     2456035.00355   -2.2531
 2456034.96374   -2.6939     2456034.97984   -2.4816     2456035.00461   -2.2469
 2456034.96478   -2.6623     2456034.98093   -2.4851     2456035.00568   -2.2348
 2456034.96585   -2.6713     2456034.98198   -2.4724     2456035.00675   -2.2399
 2456034.96690   -2.6574     2456034.98303   -2.4771     2456035.00783   -2.2213
 2456034.96795   -2.6580     2456034.98409   -2.4735     2456035.00890   -2.2062
 2456034.96900   -2.6519     2456034.98514   -2.4519     2456035.00996   -2.2029
 2456034.97005   -2.6455     2456034.98620   -2.4697     2456035.01103   -2.1949
 2456034.97109   -2.6541     2456034.98726   -2.4544     2456035.01210   -2.1906
 2456034.97215   -2.6418     2456034.98831   -2.4409     2456035.01319   -2.1820
 2456034.97320   -2.6398     2456034.98937   -2.4291     2456035.01427   -2.1874
 2456034.97426   -2.6265     2456034.99045   -2.4212     2456035.01534   -2.1550
 2456034.97531   -2.6274     2456034.99151   -2.4231     2456035.01641   -2.1688
 2456034.97636   -2.6268     2456034.99259   -2.4139     2456035.01749   -2.1550
 2456034.97742   -2.6108     2456034.99365   -2.4026     2456035.01856   -2.1475
 2456034.97847   -2.6106     2456034.99471   -2.4086     2456035.01964   -2.1503
 2456034.97953   -2.6078     2456034.99577   -2.3982     2456035.02071   -2.1352
 2456034.98061   -2.6086     2456034.99684   -2.3823     2456035.02179   -2.1390
 2456034.98166   -2.5907     2456034.99790   -2.3873     2456035.02289   -2.1299
 2456034.98272   -2.5938     2456034.99896   -2.3734     2456035.02400   -2.1374
 2456034.98377   -2.5866     2456035.00005   -2.3705     2456035.02511   -2.1319
 2456034.98483   -2.5802     2456035.00112   -2.3623     2456035.02618   -2.1360
 2456034.98589   -2.5692     2456035.00219   -2.3496     2456035.02728   -2.1347
 2456034.98695   -2.5563     2456035.00326   -2.3496     2456035.02836   -2.1266
 2456034.98800   -2.5637     2456035.00432   -2.3434     2456035.02944   -2.1381
 2456034.98905   -2.5453     2456035.00539   -2.3302     2456035.03051   -2.1362
 2456034.99014   -2.5494     2456035.00645   -2.3243     2456035.03159   -2.1252
 2456034.99119   -2.5306     2456035.00751   -2.3123     2456035.03266   -2.1447
 2456034.99225   -2.5377     2456035.00861   -2.3183     2456035.03374   -2.1436
 2456034.99334   -2.5262     2456035.00967   -2.2984     2456035.03481   -2.1307
 2456034.99440   -2.5415     2456035.01074   -2.2866     2456035.03589   -2.1353
 2456034.99546   -2.5110     2456035.01180   -2.2888     2456035.03699   -2.1231
 2456034.99652   -2.5056     2456035.01287   -2.2865     2456035.03806   -2.1391
 2456034.99758   -2.5081     2456035.01397   -2.2816     2456035.03914   -2.1430
 2456034.99864   -2.4941     2456035.01505   -2.2563     2456035.04021   -2.1395
 2456034.99973   -2.4785     2456035.01612   -2.2670     2456035.04128   -2.1373
 2456035.00080   -2.4709     2456035.01719   -2.2567     2456035.04237   -2.1248
 2456035.00187   -2.4673     2456035.01827   -2.2447     2456035.04344   -2.1344
 2456035.00294   -2.4712     2456035.01934   -2.2540     2456035.04454   -2.1452
 2456035.00400   -2.4569     2456035.02042   -2.2444     2456035.04562   -2.1275
 2456035.00507   -2.4500     2456035.02149   -2.2398     2456035.04669   -2.1351
 2456035.00613   -2.4425     2456035.02260   -2.2323     2456035.04776   -2.1374
 2456035.00720   -2.4021     2456035.02367   -2.2334     2456035.04884   -2.1318
 2456035.00829   -2.4253     2456035.02481   -2.2257     2456035.04991   -2.1334
 2456035.00935   -2.4212     2456035.02588   -2.2332     2456035.05099   -2.1334
 2456035.01042   -2.4157     2456035.02696   -2.2389     2456035.05207   -2.1256
 2456035.01149   -2.4112     2456035.02807   -2.2407     2456035.05317   -2.1321
 2456035.01256   -2.4017     2456035.02915   -2.2259     2456035.05425   -2.1327
 2456035.01365   -2.3836     2456035.03022   -2.2289     2456035.05532   -2.1502
 2456035.01473   -2.3802     2456035.03129   -2.2294     2456035.05640   -2.1367
 2456035.01580   -2.3766     2456035.03237   -2.2254     2456035.05748   -2.1306
 2456035.01688   -2.3754     2456035.03344   -2.2252     2456035.05855   -2.1360
 2456035.01795   -2.3607     2456035.03452   -2.2269     2456035.05963   -2.1453
 2456035.01902   -2.3578     2456035.03559   -2.2282     2456035.06071   -2.1180
 2456035.02010   -2.3721     2456035.03670   -2.2230     2456035.06178   -2.1382
 2456035.02117   -2.3562     2456035.03777   -2.2229     2456035.06285   -2.1433
 2456035.02228   -2.3639     2456035.03884   -2.2293     2456035.06393   -2.1272
 2456035.02335   -2.3515     2456035.03991   -2.2369     2456035.06501   -2.1446
 2456035.02449   -2.3501     2456035.04098   -2.2231     2456035.06611   -2.1374
 2456035.02557   -2.3480     2456035.04205   -2.2234     2456035.06719   -2.1478
 2456035.02664   -2.3521     2456035.04315   -2.2404     2456035.06827   -2.1576
 2456035.02775   -2.3489     2456035.04425   -2.2215     2456035.06934   -2.1708
 2456035.02882   -2.3535     2456035.04532   -2.2320     2456035.07042   -2.1818
 2456035.02990   -2.3585     2456035.04640   -2.2280     2456035.07152   -2.1906
 2456035.03097   -2.3436     2456035.04747   -2.2386     2456035.07263   -2.1774
 2456035.03205   -2.3499     2456035.04855   -2.2271     2456035.07370   -2.1831
 2456035.03312   -2.3469     2456035.04962   -2.2298     2456035.07478   -2.1990
 2456035.03420   -2.3562     2456035.05070   -2.2465     2456035.07585   -2.2145
 2456035.03527   -2.3503     2456035.05177   -2.2286     2456035.07693   -2.2086
 2456035.03635   -2.3492     2456035.05288   -2.2373     2456035.07801   -2.2266
 2456035.03745   -2.3551     2456035.05395   -2.2331     2456035.07908   -2.2274
 2456035.03852   -2.3484     2456035.05503   -2.2387     2456035.08015   -2.2416
 2456035.03960   -2.3592     2456035.05611   -2.2267     2456035.08126   -2.2460
 2456035.04067   -2.3583     2456035.05718   -2.2345     2456035.08233   -2.2638
 2456035.04174   -2.3455     2456035.05826   -2.2457     2456035.08340   -2.2808
 2456035.04284   -2.3550     2456035.05934   -2.2265     2456035.08448   -2.2715
 2456035.04391   -2.3558     2456035.06041   -2.2285     2456035.08556   -2.2954
 2456035.04501   -2.3454     2456035.06148   -2.2224     2456035.08663   -2.2825
 2456035.04608   -2.3335     2456035.06256   -2.2275     2456035.08773   -2.2951
 2456035.04715   -2.3509     2456035.06364   -2.2309     2456035.08881   -2.3025
 2456035.04823   -2.3529     2456035.06471   -2.2433     2456035.08988   -2.3100
 2456035.04930   -2.3483     2456035.06582   -2.2331     2456035.09096   -2.3092
 2456035.05038   -2.3580     2456035.06689   -2.2484     2456035.09209   -2.3114
 2456035.05145   -2.3607     2456035.06797   -2.2523     2456035.09320   -2.3306
 2456035.05253   -2.3466     2456035.06905   -2.2541     2456035.09427   -2.3487
 2456035.05364   -2.3496     2456035.07012   -2.2715     2456035.09537   -2.3283
 2456035.05471   -2.3503     2456035.07120   -2.2770     2456035.09645   -2.3497
 2456035.05579   -2.3438     2456035.07233   -2.2844     2456035.09752   -2.3448
 2456035.05686   -2.3420     2456035.07341   -2.2856     2456035.09860   -2.3562
 2456035.05794   -2.3395     2456035.07448   -2.2980     2456035.09967   -2.3577
 2456035.05902   -2.3407     2456035.07556   -2.3015     2456035.10069   -2.3676
 2456035.06009   -2.3465     2456035.07664   -2.3056     2456035.10174   -2.3779
 2456035.06117   -2.3421     2456035.07771   -2.3207     2456035.10275   -2.3800
 2456035.06224   -2.3510     2456035.07879   -2.3203     2456035.10377   -2.3849
 2456035.06332   -2.3546     2456035.07985   -2.3331     2456035.10479   -2.3878
 2456035.06439   -2.3566     2456035.08096   -2.3314     2456035.10584   -2.3893
 2456035.06547   -2.3657     2456035.08203   -2.3519     2456035.10686   -2.3962
 2456035.06658   -2.3612     2456035.08311   -2.3551     2456035.10788   -2.4015
 2456035.06765   -2.3806     2456035.08418   -2.3461     2456035.10893   -2.4171
 2456035.06873   -2.3739     2456035.08526   -2.3675     2456035.10971   -2.4009
 2456035.06980   -2.3840     2456035.08634   -2.3766     2456035.11073   -2.4205
 2456035.07088   -2.3753     2456035.08744   -2.3907     2456035.11178   -2.4235
 2456035.07201   -2.4029     2456035.08851   -2.3818     2456035.96002   -2.0840
 2456035.07309   -2.4004     2456035.08959   -2.3887     2456035.96161   -2.0989
 2456035.07417   -2.4086     2456035.09066   -2.4051     2456035.96321   -2.1003
 2456035.07524   -2.4134     2456035.09177   -2.4041     2456035.96481   -2.1043
 2456035.07632   -2.4292     2456035.09290   -2.4131     2456035.99460   -2.1353
 2456035.07739   -2.4297     2456035.09398   -2.4199     2456035.99613   -2.1590
 2456035.07847   -2.4371     2456035.09508   -2.4337     2456035.99754   -2.1666
 2456035.07953   -2.4421     2456035.09615   -2.4308     2456035.99896   -2.1706
 2456035.08064   -2.4542     2456035.09723   -2.4483     2456036.00037   -2.1953
 2456035.08171   -2.4664     2456035.09830   -2.4432     2456036.00179   -2.2022
 2456035.08279   -2.4548     2456035.09938   -2.4627     2456036.00320   -2.2149
 2456035.08386   -2.4731     2456035.10041   -2.4575     2456036.00465   -2.2183
 2456035.08494   -2.4655     2456035.10145   -2.4711     2456036.00609   -2.2371
 2456035.08602   -2.4764     2456035.10247   -2.4726     2456036.00754   -2.2432
 2456035.08709   -2.4998     2456035.10349   -2.4783     2456036.00896   -2.2641
 2456035.08820   -2.4884     2456035.10451   -2.4895     2456036.00990   -2.2636
 2456035.08927   -2.5157     2456035.10556   -2.4867     2456036.01132   -2.2672
 2456035.09035   -2.5309     2456035.10658   -2.4936     2456036.01274   -2.2777
 2456035.09142   -2.5079     2456035.10760   -2.5136     2456036.01416   -2.2895
 2456035.09258   -2.5281     2456035.10865   -2.5079     2456036.01562   -2.3152
 2456035.09366   -2.5248     2456035.10940   -2.5140     2456036.01704   -2.3134
 2456035.09476   -2.5398     2456035.11045   -2.5082     2456036.01801   -2.3198
 2456035.09583   -2.5443     2456035.11147   -2.5221     2456036.01944   -2.3197
 2456035.09691   -2.5532     2456035.95963   -2.1948     2456036.02089   -2.3325
 2456035.09798   -2.5614     2456035.96122   -2.1750     2456036.02231   -2.3487
 2456035.09906   -2.5531     2456035.96282   -2.2158     2456036.02374   -2.3508
 2456035.10010   -2.5560     2456035.96442   -2.1854     2456036.02516   -2.3643
 2456035.10115   -2.5750     2456035.96601   -2.1853     2456036.02658   -2.3799
 2456035.10216   -2.5803     2456035.99420   -2.2326     2456036.02801   -2.3900
 2456035.10318   -2.5813     2456035.99576   -2.2467     2456036.02946   -2.3851
 2456035.10420   -2.6026     2456035.99717   -2.2613     2456036.03089   -2.3899
 2456035.10525   -2.5916     2456035.99859   -2.2758     2456036.03231   -2.4029
 2456035.10627   -2.6138     2456036.00000   -2.2719     2456036.03374   -2.4177
 2456035.10729   -2.6014     2456036.00142   -2.3030     2456036.03516   -2.4257
 2456035.10834   -2.6212     2456036.00283   -2.3006     2456036.03659   -2.4251
 2456035.11014   -2.6259     2456036.00428   -2.3116     2456036.03802   -2.4415
 2456035.11116   -2.6234     2456036.00569   -2.3240     2456036.03944   -2.4669
 2456035.95917   -2.3236     2456036.00714   -2.3398     2456036.04089   -2.4470
 2456035.96076   -2.3125     2456036.00859   -2.3565     2456036.04234   -2.5034
 2456035.96235   -2.3123     2456036.00953   -2.3576     2456036.04377   -2.4615
 2456035.96395   -2.3253     2456036.01095   -2.3706     2456036.04519   -2.4756
 2456035.96555   -2.3121     2456036.01237   -2.3813     2456036.04662   -2.4860
 2456035.99534   -2.3594     2456036.01379   -2.3937     2456036.04804   -2.5070
 2456035.99675   -2.3875     2456036.01524   -2.4008     2456036.04946   -2.5031
 2456035.99817   -2.3975     2456036.01666   -2.4200     2456036.05088   -2.4747
 2456035.99958   -2.4068     2456036.01764   -2.4179     2456036.05230   -2.4999
 2456036.00100   -2.4196     2456036.01906   -2.4292     2456036.05359   -2.4957
 2456036.00241   -2.4207     2456036.02049   -2.4384     2456036.05489   -2.4992
 2456036.00383   -2.4443     2456036.02194   -2.4418     2456036.05618   -2.5167
 2456036.00527   -2.4525     2456036.02336   -2.4521     2456036.05748   -2.5071
 2456036.00672   -2.4501     2456036.02479   -2.4570     2456036.05880   -2.5213
 2456036.00817   -2.4675     2456036.02621   -2.4780     2456036.06013   -2.5302
 2456036.01053   -2.4888     2456036.02764   -2.4910     2456036.06124   -2.5369
 2456036.01195   -2.4881     2456036.02906   -2.4898     2456036.06235   -2.5412
 2456036.01337   -2.5088     2456036.03051   -2.4902     2456036.06347   -2.5511
 2456036.01479   -2.5148     2456036.03194   -2.5118     2456036.06459   -2.5329
 2456036.01625   -2.5366     2456036.03336   -2.5108     2456036.06573   -2.5377
 2456036.01864   -2.5369     2456036.03479   -2.5178     2456036.06688   -2.5629
 2456036.02006   -2.5522     2456036.03621   -2.5329     2456036.06800   -2.5435
 2456036.02152   -2.5617     2456036.03764   -2.5408     2456036.06927   -2.5592
 2456036.02294   -2.5824     2456036.03907   -2.5517     2456036.07053   -2.5561
 2456036.02437   -2.5719     2456036.04052   -2.5403     2456036.07179   -2.5600
 2456036.02579   -2.5842     2456036.04197   -2.5389     2456036.07305   -2.5826
 2456036.02721   -2.5956     2456036.04340   -2.5549     2456036.07431   -2.5790
 2456036.02864   -2.6086     2456036.04482   -2.5671     2456036.07553   -2.5795
 2456036.03009   -2.6243     2456036.04625   -2.5794     2456036.07674   -2.6025
 2456036.03151   -2.6258     2456036.04767   -2.5704     2456036.07795   -2.5920
 2456036.03294   -2.6376     2456036.04909   -2.5967     2456036.07917   -2.5943
 2456036.03437   -2.6365     2456036.05051   -2.6009     2456036.08038   -2.5830
 2456036.03579   -2.6516     2456036.05193   -2.6104     2456036.08159   -2.5928
 2456036.03722   -2.6616     2456036.05325   -2.5979     2456036.08281   -2.5892
 2456036.03865   -2.6579     2456036.05454   -2.5978     2456036.08399   -2.5936
 2456036.04007   -2.6740     2456036.05583   -2.6181     2456036.08505   -2.5863
 2456036.04155   -2.6868     2456036.05713   -2.6173     2456036.08612   -2.5969
 2456036.04297   -2.6904     2456036.05845   -2.6265     2456036.08718   -2.5990
 2456036.04440   -2.7039     2456036.05978   -2.6365     2456036.08825   -2.5925
 2456036.04582   -2.6974     2456036.06095   -2.6315     2456036.08931   -2.6039
 2456036.04725   -2.7135     2456036.06206   -2.6306     2456036.09038   -2.6080
 2456036.04867   -2.7083     2456036.06318   -2.6462     2456036.09144   -2.6087
 2456036.05009   -2.7203     2456036.06429   -2.6261     2456036.09250   -2.6194
 2456036.05151   -2.7263     2456036.06544   -2.6583     2456036.09357   -2.6103
 2456036.05287   -2.7242     2456036.06659   -2.6545     2456036.09466   -2.6320
 2456036.05417   -2.7436     2456036.06771   -2.6350     2456036.09572   -2.6134
 2456036.05546   -2.7549     2456036.06894   -2.6520     2456036.09678   -2.6359
 2456036.05676   -2.7451     2456036.07022   -2.6700     2456036.09760   -2.6019
 2456036.05808   -2.7409     2456036.07148   -2.6759     2456036.09867   -2.6228
 2456036.05938   -2.7589     2456036.07273   -2.6709     2456036.09974   -2.6274
 2456036.06173   -2.7676     2456036.07400   -2.6640     2456036.10173   -2.6480
 2456036.06285   -2.7592     2456036.07521   -2.6711     2456036.10280   -2.6329
 2456036.06397   -2.7635     2456036.07642   -2.6799     2456036.10387   -2.6239
 2456036.06508   -2.7785     2456036.07764   -2.6992     2456036.10494   -2.6218
 2456036.06623   -2.7644     2456036.07885   -2.7072     2456036.10602   -2.6329
 2456036.06738   -2.7801     2456036.08006   -2.6875     2456036.10709   -2.6343
 2456036.06857   -2.7881     2456036.08128   -2.6928     2456036.10816   -2.6301
 2456036.06984   -2.8117     2456036.08249   -2.6915     2456036.10923   -2.6230
 2456036.07110   -2.7934     2456036.08370   -2.7052     2456036.11031   -2.6427
 2456036.07236   -2.8054     2456036.08477   -2.7152     2456036.11138   -2.6261
 2456036.07362   -2.8061     2456036.08583   -2.7006     2456036.11245   -2.6390
 2456036.07486   -2.8050     2456036.08690   -2.7128     2456036.11353   -2.6245
 2456036.07607   -2.8099     2456036.08796   -2.7174     2456036.11460   -2.6571
 2456036.07728   -2.8145     2456036.08903   -2.7061     2456036.11570   -2.6199
 2456036.07850   -2.8129     2456036.09009   -2.7023     2456036.11677   -2.6532
 2456036.07971   -2.8270     2456036.09116   -2.7273     2456036.11783   -2.6317
 2456036.08092   -2.8223     2456036.09222   -2.7123     2456036.11890   -2.6179
 2456036.08214   -2.8288     2456036.09328   -2.7240     2456036.11998   -2.6584
 2456036.08335   -2.8304     2456036.09438   -2.7304     2456036.12108   -2.6327
 2456036.08445   -2.8287     2456036.09544   -2.7343     2456036.12215   -2.6513
 2456036.08551   -2.8433     2456036.09650   -2.7389     2456036.12323   -2.6462
 2456036.08658   -2.8289     2456036.09732   -2.7295     2456036.12430   -2.6261
 2456036.08764   -2.8369     2456036.09838   -2.7284     2456036.12538   -2.6255
 2456036.08871   -2.8401     2456036.09945   -2.7429     2456036.12645   -2.6176
 2456036.08977   -2.8313     2456036.10052   -2.7403     2456036.12734   -2.6167
 2456036.09084   -2.8494     2456036.10144   -2.7255     2456036.12842   -2.6100
 2456036.09190   -2.8573     2456036.10251   -2.7439     2456036.12950   -2.6155
 2456036.09297   -2.8490     2456036.10359   -2.7281     2456036.13058   -2.6205
 2456036.09403   -2.8569     2456036.10466   -2.7394     2456036.13165   -2.6065
 2456036.09512   -2.8596     2456036.10573   -2.7380     2456365.96678   -2.3176
 2456036.09618   -2.8455     2456036.10680   -2.7255     2456365.96837   -2.3034
 2456036.09806   -2.8654     2456036.10788   -2.7405     2456365.97012   -2.2923
 2456036.09913   -2.8584     2456036.10895   -2.7306     2456365.97162   -2.2677
 2456036.10020   -2.8561     2456036.11002   -2.7393     2456365.97300   -2.2831
 2456036.10112   -2.8568     2456036.11109   -2.7303     2456365.97438   -2.2591
 2456036.10219   -2.8501     2456036.11217   -2.7251     2456365.97576   -2.2532
 2456036.10326   -2.8602     2456036.11324   -2.7463     2456365.97714   -2.2419
 2456036.10434   -2.8625     2456036.11431   -2.7400     2456365.97852   -2.2291
 2456036.10541   -2.8556     2456036.11538   -2.7487     2456365.97990   -2.2117
 2456036.10648   -2.8642     2456036.11648   -2.7297     2456365.98128   -2.2063
 2456036.10755   -2.8600     2456036.11754   -2.7296     2456365.98265   -2.2037
 2456036.10863   -2.8632     2456036.11862   -2.7368     2456365.98355   -2.1954
 2456036.10970   -2.8694     2456036.11969   -2.7284     2456365.98493   -2.1776
 2456036.11077   -2.8643     2456036.12079   -2.7345     2456365.98630   -2.1686
 2456036.11184   -2.8733     2456036.12187   -2.7497     2456365.98768   -2.1590
 2456036.11292   -2.8615     2456036.12294   -2.7445     2456365.98906   -2.1524
 2456036.11399   -2.8750     2456036.12402   -2.7176     2456365.99043   -2.1329
 2456036.11506   -2.8688     2456036.12509   -2.7264     2456365.99181   -2.1333
 2456036.11616   -2.8730     2456036.12617   -2.7352     2456365.99288   -2.1279
 2456036.11723   -2.8596     2456036.12814   -2.7517     2456365.99425   -2.1094
 2456036.11830   -2.8635     2456036.12921   -2.7228     2456365.99563   -2.1254
 2456036.11937   -2.8681     2456036.13029   -2.7206     2456365.99706   -2.1098
 2456036.12044   -2.8620     2456036.13136   -2.7250     2456365.99844   -2.1118
 2456036.12155   -2.8691     2456036.13244   -2.7504     2456365.99982   -2.1101
 2456036.12262   -2.8594     2456365.96638   -2.4244     2456366.00120   -2.1146
 2456036.12370   -2.8779     2456365.96798   -2.4109     2456366.00258   -2.1111
 2456036.12477   -2.8674     2456365.96972   -2.3906     2456366.00396   -2.1058
 2456036.12584   -2.8776     2456365.97120   -2.3823     2456366.00534   -2.1133
 2456036.12692   -2.8636     2456365.97265   -2.3833     2456366.00786   -2.1002
 2456036.12781   -2.8601     2456365.97403   -2.3670     2456366.00924   -2.1039
 2456036.12889   -2.8559     2456365.97541   -2.3519     2456366.01065   -2.0990
 2456036.12996   -2.8737     2456365.97679   -2.3331     2456366.01206   -2.1013
 2456036.13104   -2.8618     2456365.97817   -2.3242     2456366.01314   -2.1146
 2456036.13212   -2.8633     2456365.97955   -2.3139     2456366.01452   -2.1030
 2456365.96592   -2.5656     2456365.98093   -2.3153     2456366.01591   -2.1090
 2456365.96752   -2.5526     2456365.98230   -2.2922     2456366.01729   -2.1125
 2456365.96914   -2.5376     2456365.98320   -2.2921     2456366.01867   -2.0886
 2456365.97079   -2.5042     2456365.98458   -2.2677     2456366.02006   -2.0991
 2456365.97225   -2.4926     2456365.98596   -2.2642     2456366.02145   -2.1038
 2456365.97363   -2.4839     2456365.98733   -2.2529     2456366.02283   -2.1005
 2456365.97501   -2.4881     2456365.98871   -2.2481     2456366.02422   -2.0960
 2456365.97639   -2.4688     2456365.99009   -2.2446     2456366.02561   -2.1175
 2456365.97776   -2.4779     2456365.99146   -2.2258     2456366.02652   -2.1220
 2456365.97914   -2.4468     2456365.99391   -2.2185     2456366.02792   -2.1114
 2456365.98052   -2.4407     2456365.99528   -2.1992     2456366.02931   -2.0981
 2456365.98190   -2.4292     2456365.99672   -2.1930     2456366.03070   -2.1014
 2456365.98417   -2.4111     2456365.99809   -2.2032     2456366.03209   -2.1040
 2456365.98555   -2.4075     2456365.99947   -2.2024     2456366.03347   -2.1249
 2456365.98693   -2.3865     2456366.00085   -2.1987     2456366.03489   -2.1118
 2456365.98831   -2.3769     2456366.00224   -2.1987     2456366.03628   -2.1260
 2456365.98968   -2.3766     2456366.00362   -2.2026     2456366.03766   -2.1363
 2456365.99106   -2.3652     2456366.00500   -2.1972     2456366.03905   -2.1363
 2456365.99243   -2.3506     2456366.00638   -2.1950     2456366.04044   -2.1532
 2456365.99350   -2.3468     2456366.00751   -2.1905     2456366.04183   -2.1564
 2456365.99488   -2.3417     2456366.00889   -2.1928     2456366.04322   -2.1627
 2456365.99631   -2.3363     2456366.01030   -2.1872     2456366.04461   -2.1631
 2456365.99769   -2.3317     2456366.01168   -2.1891     2456366.04601   -2.2049
 2456365.99907   -2.3416     2456366.01417   -2.1864     2456366.04740   -2.1980
 2456366.00045   -2.3264     2456366.01556   -2.1822     2456366.04879   -2.2334
 2456366.00183   -2.3278     2456366.01694   -2.1866     2456366.05063   -2.2403
 2456366.00321   -2.3379     2456366.01833   -2.1930     2456366.05246   -2.1982
 2456366.00459   -2.3207     2456366.01971   -2.1825     2456366.05429   -2.2878
 2456366.00597   -2.3254     2456366.02110   -2.1881     2456366.05797   -2.2902
 2456366.00710   -2.3171     2456366.02248   -2.1914     2456366.05981   -2.2877
 2456366.00849   -2.3227     2456366.02387   -2.1844     2456366.06287   -2.3129
 2456366.00989   -2.3206     2456366.02526   -2.1887     2456377.95161   -2.5695
 2456366.01127   -2.3219     2456366.02617   -2.1924     2456377.95312   -2.5282
 2456366.01269   -2.3225     2456366.02756   -2.1888     2456377.95464   -2.5668
 2456366.01376   -2.3159     2456366.02896   -2.1913     2456377.95616   -2.5581
 2456366.01515   -2.3167     2456366.03035   -2.2050     2456377.95771   -2.5540
 2456366.01653   -2.3191     2456366.03174   -2.2106     2456377.95922   -2.5417
 2456366.01792   -2.3189     2456366.03313   -2.2096     2456377.96074   -2.5734
 2456366.01930   -2.3140     2456366.03454   -2.2151     2456377.96229   -2.5277
 2456366.02069   -2.3135     2456366.03593   -2.2208     2456377.96381   -2.5536
 2456366.02208   -2.3074     2456366.03731   -2.2265     2456377.96534   -2.5569
 2456366.02346   -2.3161     2456366.03870   -2.2169     2456377.96686   -2.5141
 2456366.02485   -2.3088     2456366.04009   -2.2277     2456377.96818   -2.4823
 2456366.02715   -2.3304     2456366.04148   -2.2485     2456377.96954   -2.5295
 2456366.02855   -2.3194     2456366.04287   -2.2434     2456377.97089   -2.4949
 2456366.02994   -2.3350     2456366.04426   -2.2631     2456377.97222   -2.5092
 2456366.03133   -2.3186     2456366.04566   -2.2650     2456377.97356   -2.4823
 2456366.03272   -2.3306     2456366.04705   -2.2822     2456377.97484   -2.4735
 2456366.03414   -2.3366     2456366.04844   -2.2803     2456377.97612   -2.4818
 2456366.03552   -2.3366     2456366.05018   -2.3147     2456377.97740   -2.5144
 2456366.03691   -2.3541     2456366.05202   -2.3271     2456377.97996   -2.4728
 2456366.03830   -2.3534     2456366.05385   -2.3570     2456377.98125   -2.4620
 2456366.03968   -2.3670     2456366.05753   -2.3863     2456377.98253   -2.5075
 2456366.04107   -2.3584     2456366.05937   -2.3766     2456377.98381   -2.4872
 2456366.04246   -2.3728     2456366.06223   -2.4354     2456377.98489   -2.4663
 2456366.04386   -2.3832     2456377.95119   -2.6267     2456377.98615   -2.4467
 2456366.04525   -2.3957     2456377.95276   -2.6687     2456377.98726   -2.4542
 2456366.04664   -2.4324     2456377.95427   -2.6696     2456377.98838   -2.4242
 2456366.04804   -2.4377     2456377.95579   -2.6699     2456377.98950   -2.4507
 2456366.04966   -2.4416     2456377.95731   -2.6250     2456377.99062   -2.4201
 2456366.05149   -2.4578     2456377.95885   -2.6445     2456377.99174   -2.4229
 2456366.05333   -2.4657     2456377.96037   -2.6403     2456377.99283   -2.4354
 2456366.05516   -2.4683     2456377.96189   -2.6280     2456377.99388   -2.4484
 2456366.05700   -2.5011     2456377.96344   -2.6392     2456377.99493   -2.4193
 2456366.05884   -2.5278     2456377.96496   -2.6372     2456377.99599   -2.4183
 2456366.06141   -2.5245     2456377.96649   -2.6425     2456377.99704   -2.3815
 2456377.95073   -2.8042     2456377.96785   -2.6104     2456377.99810   -2.4271
 2456377.95235   -2.7755     2456377.96917   -2.6183     2456377.99916   -2.4164
 2456377.95387   -2.7957     2456377.97056   -2.5927     2456378.00021   -2.3989
 2456377.95538   -2.7720     2456377.97188   -2.5887     2456378.00099   -2.4273
 2456377.95845   -2.7852     2456377.97321   -2.5937     2456378.00207   -2.3497
 2456377.95997   -2.7709     2456377.97452   -2.5617     2456378.00312   -2.3911
 2456377.96149   -2.7975     2456377.97580   -2.6140     2456378.00417   -2.3836
 2456377.96304   -2.7751     2456377.97708   -2.5839     2456378.00525   -2.3862
 2456377.96456   -2.7463     2456377.97837   -2.5595     2456378.00631   -2.3887
 2456377.96608   -2.7556     2456377.97965   -2.5709     2456378.00736   -2.3481
 2456377.96749   -2.7699     2456377.98093   -2.5573     2456378.00841   -2.4129
 2456377.96881   -2.7275     2456377.98221   -2.5632     2456378.00947   -2.3864
 2456377.97017   -2.7751     2456377.98350   -2.5925     2456378.01052   -2.3426
 2456377.97152   -2.7613     2456377.98585   -2.5646     2456378.01157   -2.3708
 2456377.97285   -2.7363     2456377.98697   -2.5400     2456378.01262   -2.3606
 2456377.97418   -2.7736     2456377.98809   -2.5275     2456378.01368   -2.3537
 2456377.97546   -2.7507     2456377.98921   -2.5666     2456378.01474   -2.3056
 2456377.97674   -2.7293     2456377.99033   -2.5461     2456378.01579   -2.3186
 2456377.97803   -2.7143     2456377.99145   -2.5766     2456378.01685   -2.3079
 2456377.97931   -2.7225     2456377.99255   -2.5224     2456378.01791   -2.3236
 2456377.98059   -2.7173     2456377.99360   -2.4941     2456378.01897   -2.3049
 2456377.98187   -2.6900     2456377.99465   -2.5142     2456378.02094   -2.2630
 2456377.98316   -2.7096     2456377.99571   -2.5533     2456378.02201   -2.3110
 2456377.98444   -2.6918     2456377.99676   -2.5295     2456378.02307   -2.2596
 2456377.98551   -2.6727     2456377.99781   -2.4981     2456378.02413   -2.2879
 2456377.98663   -2.6969     2456377.99887   -2.5081     2456378.02519   -2.2863
 2456377.98775   -2.6948     2456377.99993   -2.4777     2456378.02626   -2.2881
 2456377.98887   -2.6756     2456378.00071   -2.4863     2456378.02732   -2.2546
 2456377.98999   -2.7013     2456378.00179   -2.5166     2456378.02839   -2.2200
 2456377.99111   -2.6631     2456378.00284   -2.4831     2456378.02921   -2.2351
 2456377.99223   -2.6946     2456378.00389   -2.4958     2456378.03027   -2.2135
 2456377.99328   -2.6615     2456378.00495   -2.5163     2456378.03134   -2.2662
 2456377.99433   -2.6782     2456378.00603   -2.4488     2456378.03242   -2.2473
 2456377.99539   -2.6775     2456378.00708   -2.4180     2456378.03349   -2.1568
 2456377.99644   -2.6627     2456378.00813   -2.4660     2456378.03456   -2.1517
 2456377.99750   -2.6527     2456378.00919   -2.4778     2456378.03653   -2.1937
 2456377.99855   -2.6105     2456378.01024   -2.4775     2456378.03761   -2.1370
 2456377.99961   -2.6303     2456378.01129   -2.4636     2456378.03869   -2.1656
 2456378.00148   -2.6187     2456378.01234   -2.4324     2456378.03977   -2.1445
 2456378.00253   -2.6351     2456378.01339   -2.4510     2456378.04091   -2.1591
 2456378.00358   -2.6014     2456378.01446   -2.4063     2456378.04211   -2.1226
 2456378.00463   -2.5914     2456378.01551   -2.3842     2456378.04334   -2.1199
 2456378.00677   -2.5958     2456378.01657   -2.4020     2456378.04421   -2.1151
 2456378.00782   -2.5627     2456378.01763   -2.3648     2456378.04749   -2.1445
 2456378.00887   -2.6021     2456378.01869   -2.3587     2456378.04871   -2.1340
 2456378.00992   -2.5958     2456378.01975   -2.4051     2456378.04959   -2.1486
 2456378.01097   -2.5695     2456378.02066   -2.3385     2456378.05341   -2.1417
 2456378.01203   -2.6064     2456378.02172   -2.3606     2456378.05456   -2.1304
 2456378.01308   -2.5867     2456378.02278   -2.3822     2456378.05571   -2.1290
 2456378.01414   -2.5033     2456378.02385   -2.3200     2456378.05686   -2.1304
 2456378.01520   -2.4984     2456378.02491   -2.3425     2456378.05802   -2.1530
 2456378.01625   -2.5283     2456378.02597   -2.3184     2456378.05918   -2.1448
 2456378.01732   -2.5305     2456378.02704   -2.3725     2456378.06117   -2.1130
 2456378.01837   -2.5495     2456378.02810   -2.3127     2456380.94813   -2.5526
 2456378.01943   -2.4710     2456378.02889   -2.3067     2456380.94955   -2.5666
 2456378.02034   -2.5029     2456378.02999   -2.2678     2456380.95094   -2.5723
 2456378.02141   -2.5133     2456378.03106   -2.2754     2456380.95226   -2.5718
 2456378.02247   -2.5013     2456378.03213   -2.2724     2456380.95356   -2.5790
 2456378.02353   -2.4946     2456378.03320   -2.3054     2456380.95485   -2.5983
 2456378.02459   -2.4403     2456378.03427   -2.2829     2456380.95615   -2.5906
 2456378.02566   -2.5264     2456378.03535   -2.3318     2456380.95745   -2.5918
 2456378.02672   -2.4314     2456378.03624   -2.3014     2456380.95875   -2.5983
 2456378.02779   -2.4474     2456378.03732   -2.2531     2456380.96005   -2.5966
 2456378.03074   -2.4356     2456378.03840   -2.3072     2456380.96134   -2.5979
 2456378.03181   -2.4175     2456378.03948   -2.2835     2456380.96264   -2.6111
 2456378.03288   -2.4478     2456378.04060   -2.2455     2456380.96349   -2.6156
 2456378.03396   -2.4264     2456378.04180   -2.2400     2456380.96479   -2.5914
 2456378.03503   -2.3949     2456378.04303   -2.2249     2456380.96609   -2.6055
 2456378.03592   -2.4059     2456378.04390   -2.2564     2456380.96740   -2.6242
 2456378.03700   -2.3706     2456378.04511   -2.2360     2456380.96870   -2.6273
 2456378.03808   -2.4266     2456378.04615   -2.2664     2456380.97000   -2.6186
 2456378.03916   -2.4090     2456378.04839   -2.2339     2456380.97134   -2.6296
 2456378.04024   -2.3542     2456378.04927   -2.2386     2456380.97267   -2.6182
 2456378.04144   -2.4060     2456378.05772   -2.2055     2456380.97401   -2.6192
 2456378.04267   -2.3687     2456380.94778   -2.6520     2456380.97531   -2.6240
 2456378.04475   -2.3936     2456380.94921   -2.6684     2456380.97662   -2.6306
 2456378.04703   -2.3621     2456380.95057   -2.6607     2456380.97793   -2.6272
 2456378.04803   -2.3868     2456380.95194   -2.6651     2456380.97923   -2.6336
 2456378.05391   -2.3512     2456380.95323   -2.6783     2456380.98054   -2.6368
 2456378.05622   -2.3684     2456380.95453   -2.6848     2456380.98185   -2.6419
 2456378.06168   -2.3626     2456380.95583   -2.7042     2456380.98316   -2.6404
 2456378.06283   -2.3448     2456380.95713   -2.6757     2456380.98448   -2.6493
 2456380.94744   -2.7854     2456380.95843   -2.6890     2456380.98578   -2.6416
 2456380.94881   -2.8066     2456380.95972   -2.6959     2456380.98709   -2.6409
 2456380.95020   -2.8080     2456380.96102   -2.7019     2456380.98839   -2.6424
 2456380.95159   -2.8238     2456380.96232   -2.7035     2456380.98970   -2.6484
 2456380.95289   -2.8073     2456380.96316   -2.6991     2456380.99102   -2.6434
 2456380.95418   -2.8135     2456380.96446   -2.7036     2456380.99233   -2.6319
 2456380.95548   -2.8158     2456380.96577   -2.7189     2456380.99364   -2.6398
 2456380.95678   -2.8387     2456380.96707   -2.7034     2456380.99495   -2.6350
 2456380.95808   -2.8342     2456380.96837   -2.7140     2456380.99627   -2.6485
 2456380.95938   -2.8367     2456380.96968   -2.7077     2456380.99758   -2.6335
 2456380.96067   -2.8399     2456380.97098   -2.7163     2456380.99892   -2.6427
 2456380.96197   -2.8452     2456380.97234   -2.7210     2456381.00024   -2.6402
 2456380.96412   -2.8497     2456380.97499   -2.7261     2456381.00155   -2.6497
 2456380.96542   -2.8505     2456380.97629   -2.7240     2456381.00242   -2.6186
 2456380.96672   -2.8465     2456380.97760   -2.7343     2456381.00373   -2.6385
 2456380.96803   -2.8628     2456380.97891   -2.7288     2456381.00505   -2.6111
 2456380.96933   -2.8575     2456380.98021   -2.7388     2456381.00636   -2.6388
 2456380.97063   -2.8542     2456380.98152   -2.7342     2456381.00726   -2.6420
 2456380.97197   -2.8558     2456380.98283   -2.7390     2456381.00857   -2.6258
 2456380.97330   -2.8753     2456380.98415   -2.7444     2456381.00947   -2.6369
 2456380.97464   -2.8659     2456380.98546   -2.7410     2456381.01078   -2.6533
 2456380.97594   -2.8627     2456380.98676   -2.7352     2456381.01210   -2.6279
 2456380.97725   -2.8663     2456380.98807   -2.7456     2456381.01371   -2.6326
 2456380.97856   -2.8752     2456380.98938   -2.7368     2456381.01528   -2.6338
 2456380.97987   -2.8698     2456380.99069   -2.7467     2456381.01686   -2.6395
 2456380.98117   -2.8790     2456380.99200   -2.7457     2456381.01978   -2.6043
 2456380.98248   -2.8663     2456380.99332   -2.7325     2456381.02306   -2.6123
 2456380.98379   -2.8861     2456380.99462   -2.7467     2456381.02665   -2.6255
 2456380.98511   -2.8808     2456380.99594   -2.7423     2456381.02858   -2.6023
 2456380.98641   -2.8777     2456380.99725   -2.7359     2456381.03052   -2.5877
 2456380.98772   -2.8753     2456380.99859   -2.7521     2456381.03275   -2.6170
 2456380.98903   -2.8815     2456380.99991   -2.7477     2456381.03497   -2.6053
 2456380.99034   -2.8854     2456381.00122   -2.7406     2456381.03720   -2.5842
 2456380.99165   -2.8777     2456381.00209   -2.7426     2456381.03943   -2.5772
 2456380.99296   -2.8778     2456381.00341   -2.7441     2456381.04166   -2.5843
 2456380.99428   -2.8852     2456381.00472   -2.7349     2456381.04389   -2.5404
 2456380.99559   -2.8761     2456381.00603   -2.7446     2456381.04901   -2.5426
 2456380.99690   -2.8812     2456381.00693   -2.7275     2456381.05234   -2.5451
 2456380.99821   -2.8886     2456381.00824   -2.7317     2456381.05521   -2.5370
 2456380.99956   -2.8815     2456381.00914   -2.7392     2456381.05757   -2.5171
 2456381.00087   -2.8822     2456381.01046   -2.7355     2456381.05861   -2.5200
 2456381.00305   -2.8794     2456381.01177   -2.7264     2456381.06010   -2.5476
 2456381.00437   -2.8762     2456381.01333   -2.7369     2456381.06162   -2.5066
 2456381.00568   -2.8786     2456381.01490   -2.7046     2456381.06312   -2.5256
 2456381.00789   -2.8824     2456381.01648   -2.7174     2456381.06639   -2.5150
 2456381.01010   -2.8795     2456381.01806   -2.7113     2456381.06785   -2.5036
 2456381.01142   -2.8627     2456381.01940   -2.7024     2456381.06928   -2.4820
 2456381.01288   -2.8804     2456381.02098   -2.6977     2456381.07072   -2.5003
 2456381.01446   -2.8723     2456381.02264   -2.6980     2456381.07215   -2.4644
 2456381.01604   -2.8627     2456381.02457   -2.6933     2456381.07359   -2.4907
 2456381.01761   -2.8731     2456381.02623   -2.7125     2456381.07506   -2.4613
 2456381.01895   -2.8696     2456381.02817   -2.7128     2456381.07650   -2.4859
 2456381.02053   -2.8565     2456381.03010   -2.7157     2456381.07794   -2.4670
 2456381.02211   -2.8594     2456381.03221   -2.6757     2456381.07938   -2.4612
 2456381.02405   -2.8491     2456381.03444   -2.6705     2456381.08229   -2.4410
 2456381.02570   -2.8552     2456381.03666   -2.6831     2456381.08520   -2.4518
 2456381.02764   -2.8245     2456381.03889   -2.7070     2456381.09272   -2.3997
 2456381.02957   -2.8290     2456381.04113   -2.6769     2456381.09538   -2.3879
 2456381.03596   -2.8159     2456381.04336   -2.6698     2456381.09682   -2.3745
 2456381.03819   -2.8079     2456381.04560   -2.6801     2456381.09826   -2.3664
 2456381.04042   -2.7972     2456381.04819   -2.6564     2456381.09971   -2.3205
 2456381.04265   -2.8239     2456381.05152   -2.6602     2456381.10121   -2.3545
 2456381.04489   -2.8190     2456381.05456   -2.6408     2456381.10289   -2.3600
 2456381.04713   -2.7669     2456381.05709   -2.6215     2456381.10383   -2.3182
 2456381.05047   -2.7737     2456381.05825   -2.6150     2456381.10522   -2.2906
 2456381.05374   -2.7635     2456381.05974   -2.6390     2456381.10617   -2.3240
 2456381.05650   -2.7555     2456381.06126   -2.6180     2456381.10782   -2.3117
 2456381.05932   -2.7531     2456381.06275   -2.6201     2456381.11123   -2.2707
 2456381.06084   -2.7457     2456381.06424   -2.6032     2456381.11467   -2.2734
 2456381.06233   -2.7190     2456381.06747   -2.6089     2456381.11808   -2.2430
 2456381.06382   -2.7275     2456381.06893   -2.5796     2456382.95565   -2.3510
 2456381.06707   -2.7602     2456381.07037   -2.5709     2456382.95713   -2.3507
 2456381.06853   -2.7318     2456381.07181   -2.5844     2456382.95821   -2.3450
 2456381.06997   -2.7359     2456381.07324   -2.5765     2456382.96074   -2.3113
 2456381.07140   -2.7302     2456381.07468   -2.5555     2456382.96213   -2.3053
 2456381.07284   -2.6816     2456381.07615   -2.5551     2456382.96352   -2.2952
 2456381.07428   -2.6973     2456381.07903   -2.5521     2456382.96491   -2.2948
 2456381.07575   -2.7074     2456381.08047   -2.5442     2456382.96630   -2.2859
 2456381.07719   -2.6877     2456381.08194   -2.5526     2456382.96769   -2.2726
 2456381.07863   -2.6727     2456381.08341   -2.5197     2456382.96908   -2.2754
 2456381.08006   -2.6771     2456381.08485   -2.5196     2456382.97047   -2.2560
 2456381.08300   -2.6499     2456381.08629   -2.5213     2456382.97186   -2.2397
 2456381.08588   -2.6519     2456381.08772   -2.5164     2456382.97439   -2.2273
 2456381.08876   -2.6348     2456381.09060   -2.5104     2456382.97578   -2.2124
 2456381.09020   -2.6185     2456381.09237   -2.4914     2456382.97717   -2.2106
 2456381.09196   -2.6068     2456381.09381   -2.4815     2456382.97856   -2.1976
 2456381.09340   -2.5995     2456381.09503   -2.4721     2456382.98037   -2.1878
 2456381.09462   -2.6179     2456381.09647   -2.4698     2456382.98175   -2.1803
 2456381.09606   -2.6042     2456381.09791   -2.4598     2456382.98314   -2.1769
 2456381.09750   -2.5886     2456381.09935   -2.4455     2456382.98453   -2.1603
 2456381.09895   -2.6031     2456381.10083   -2.4245     2456382.98590   -2.1541
 2456381.10042   -2.5556     2456381.10230   -2.4216     2456382.98727   -2.1451
 2456381.10190   -2.5718     2456381.10464   -2.3880     2456382.98863   -2.1478
 2456381.10926   -2.4920     2456381.10701   -2.3728     2456382.99000   -2.1384
 2456381.11267   -2.4804     2456381.11042   -2.3073     2456382.99137   -2.1354
 2456381.11611   -2.4694     2456381.11386   -2.3177     2456382.99274   -2.1382
 2456382.95499   -2.5772     2456381.11727   -2.3772     2456382.99411   -2.1334
 2456382.95622   -2.5617     2456382.95534   -2.4389     2456382.99548   -2.1365
 2456382.95776   -2.5624     2456382.95680   -2.4337     2456382.99686   -2.1371
 2456382.95884   -2.5419     2456382.95925   -2.4082     2456382.99823   -2.1377
 2456382.95998   -2.5358     2456382.96039   -2.4030     2456382.99960   -2.1299
 2456382.96137   -2.5335     2456382.96178   -2.3997     2456383.00097   -2.1381
 2456382.96276   -2.5221     2456382.96317   -2.3928     2456383.00234   -2.1413
 2456382.96415   -2.5073     2456382.96456   -2.3798     2456383.00372   -2.1255
 2456382.96554   -2.5018     2456382.96595   -2.3772     2456383.00509   -2.1329
 2456382.96693   -2.5000     2456382.96734   -2.3689     2456383.00647   -2.1280
 2456382.96832   -2.4786     2456382.96873   -2.3517     2456383.00784   -2.1350
 2456382.96971   -2.4703     2456382.97012   -2.3489     2456383.00921   -2.1316
 2456382.97110   -2.4697     2456382.97151   -2.3320     2456383.01059   -2.1346
 2456382.97249   -2.4573     2456382.97290   -2.3280     2456383.01196   -2.1283
 2456382.97363   -2.4516     2456382.97404   -2.3128     2456383.01410   -2.1375
 2456382.97502   -2.4423     2456382.97543   -2.3058     2456383.01539   -2.1390
 2456382.97641   -2.4327     2456382.97682   -2.3032     2456383.01668   -2.1274
 2456382.97780   -2.4186     2456382.97821   -2.2899     2456383.01797   -2.1419
 2456382.97934   -2.4095     2456382.98002   -2.2786     2456383.01926   -2.1320
 2456382.98100   -2.3923     2456382.98141   -2.2682     2456383.02056   -2.1267
 2456382.98239   -2.3968     2456382.98279   -2.2551     2456383.02185   -2.1339
 2456382.98377   -2.3790     2456382.98418   -2.2596     2456383.02315   -2.1343
 2456382.98516   -2.3773     2456382.98555   -2.2438     2456383.02445   -2.1321
 2456382.98653   -2.3676     2456382.98691   -2.2423     2456383.02532   -2.1305
 2456382.98790   -2.3672     2456382.98828   -2.2432     2456383.02662   -2.1308
 2456382.98927   -2.3623     2456382.98965   -2.2429     2456383.02792   -2.1267
 2456382.99064   -2.3629     2456382.99102   -2.2274     2456383.02922   -2.1428
 2456382.99201   -2.3634     2456382.99239   -2.2215     2456383.03052   -2.1319
 2456382.99338   -2.3516     2456382.99376   -2.2257     2456383.03185   -2.1362
 2456382.99475   -2.3547     2456382.99513   -2.2187     2456383.03318   -2.1463
 2456382.99612   -2.3607     2456382.99650   -2.2257     2456383.03448   -2.1392
 2456382.99749   -2.3648     2456382.99788   -2.2249     2456383.03551   -2.1551
 2456382.99886   -2.3299     2456382.99925   -2.2252     2456383.03681   -2.1649
 2456383.00024   -2.3569     2456383.00062   -2.2231     2456383.03812   -2.1728
 2456383.00161   -2.3509     2456383.00199   -2.2135     2456383.03942   -2.1807
 2456383.00298   -2.3585     2456383.00337   -2.2264     2456383.04072   -2.1897
 2456383.00435   -2.3526     2456383.00474   -2.2296     2456383.04203   -2.1972
 2456383.00573   -2.3507     2456383.00611   -2.2245     2456383.04334   -2.2105
 2456383.00710   -2.3486     2456383.00749   -2.2233     2456383.04464   -2.2097
 2456383.00847   -2.3512     2456383.00886   -2.2125     2456383.04595   -2.2147
 2456383.00985   -2.3473     2456383.01024   -2.2241     2456383.04726   -2.2269
 2456383.01122   -2.3527     2456383.01161   -2.2220     2456383.04857   -2.2355
 2456383.01260   -2.3540     2456383.01299   -2.2234     2456383.04987   -2.2554
 2456383.01367   -2.3546     2456383.01506   -2.2129     2456383.05118   -2.2609
 2456383.01468   -2.3567     2456383.01635   -2.2216     2456383.05246   -2.2632
 2456383.01597   -2.3512     2456383.01764   -2.2221     2456383.05376   -2.2719
 2456383.01726   -2.3460     2456383.01893   -2.2071     2456383.05505   -2.2907
 2456383.01855   -2.3493     2456383.02022   -2.2156     2456383.05634   -2.3001
 2456383.01985   -2.3478     2456383.02152   -2.2156     2456383.05764   -2.3022
 2456383.02114   -2.3483     2456383.02281   -2.2183     2456383.05893   -2.3101
 2456383.02243   -2.3553     2456383.02411   -2.2209     2456383.06023   -2.3117
 2456383.02373   -2.3571     2456383.02499   -2.2320     2456383.06152   -2.3289
 2456383.02590   -2.3466     2456383.02628   -2.2130     2456383.06281   -2.3372
 2456383.02720   -2.3561     2456383.02758   -2.2149     2456383.06411   -2.3372
 2456383.02850   -2.3651     2456383.02888   -2.2208     2456383.06541   -2.3541
 2456383.02980   -2.3591     2456383.03018   -2.2170     2456383.06909   -2.3862
 2456383.03110   -2.3605     2456383.03148   -2.2222     2456383.07032   -2.3793
 2456383.03243   -2.3592     2456383.03281   -2.2335     2456383.07156   -2.3821
 2456383.03376   -2.3703     2456383.03414   -2.2442     2456383.07280   -2.3905
 2456383.03507   -2.3715     2456383.03648   -2.2505     2456383.07404   -2.3913
 2456383.03610   -2.3707     2456383.03778   -2.2565     2456383.07528   -2.4183
 2456383.03740   -2.3819     2456383.03908   -2.2639     2456383.07652   -2.4061
 2456383.03870   -2.3916     2456383.04039   -2.2760     2456383.07875   -2.4239
 2456383.04000   -2.4038     2456383.04169   -2.2724     2456383.07991   -2.4281
 2456383.04131   -2.4123     2456383.04300   -2.2814     2456383.08107   -2.4411
 2456383.04262   -2.4171     2456383.04431   -2.3025     2456383.08223   -2.4380
 2456383.04392   -2.4271     2456383.04562   -2.3056     2456383.08339   -2.4412
 2456383.04523   -2.4291     2456383.04692   -2.3144     2456383.08455   -2.4503
 2456383.04654   -2.4419     2456383.04823   -2.3205     2456383.08570   -2.4299
 2456383.04785   -2.4453     2456383.04953   -2.3241     2456383.08687   -2.4659
 2456383.04915   -2.4547     2456383.05084   -2.3419     2456383.08860   -2.4540
 2456383.05046   -2.4596     2456383.05213   -2.3449     2456383.08977   -2.4663
 2456383.05177   -2.4674     2456383.05342   -2.3577     2456383.09093   -2.4727
 2456383.05306   -2.4857     2456383.05471   -2.3629     2456383.09210   -2.4680
 2456383.05435   -2.4925     2456383.05600   -2.3792     2456383.09326   -2.4898
 2456383.05564   -2.5035     2456383.05730   -2.3879     2456383.09443   -2.4853
 2456383.05694   -2.5185     2456383.05859   -2.3837     2456383.09560   -2.4975
 2456383.05823   -2.5184     2456383.05989   -2.3967     2456383.09677   -2.4918
 2456383.05953   -2.5304     2456383.06118   -2.4129     2456383.09794   -2.4953
 2456383.06082   -2.5312     2456383.06248   -2.4107     2456383.09911   -2.5129
 2456383.06212   -2.5429     2456383.06377   -2.4253     2456383.10028   -2.5096
 2456383.06341   -2.5567     2456383.06506   -2.4238     2456383.10144   -2.5188
 2456383.06470   -2.5514     2456383.06876   -2.4548     2456383.10261   -2.5095
 2456383.06842   -2.5879     2456383.07000   -2.4611     2456383.10377   -2.5117
 2456383.06965   -2.5860     2456383.07124   -2.4643     2456383.10494   -2.5166
 2456383.07089   -2.5961     2456383.07248   -2.4781     2456383.10611   -2.5182
 2456383.07213   -2.5932     2456383.07372   -2.4962     2456383.10689   -2.5252
 2456383.07337   -2.6094     2456383.07495   -2.4927     2456383.10806   -2.5325
 2456383.07461   -2.6075     2456383.07619   -2.4874     2456383.10924   -2.5279
 2456383.07585   -2.6146     2456383.07743   -2.4884     2456383.11041   -2.5411
 2456383.07709   -2.6132     2456383.07845   -2.5033     2456383.11120   -2.5425
 2456383.07810   -2.6340     2456383.07961   -2.4934     2456383.11237   -2.5471
 2456383.07928   -2.6350     2456383.08077   -2.5013     2456383.11354   -2.5417
 2456383.08044   -2.6422     2456383.08192   -2.5146     2456383.11467   -2.5457
 2456383.08160   -2.6455     2456383.08308   -2.5165     2456383.11580   -2.5488
 2456383.08276   -2.6462     2456383.08424   -2.5129     2456383.11657   -2.5397
 2456383.08392   -2.6534     2456383.08540   -2.5326     2456383.11770   -2.5512
 2456383.08508   -2.6549     2456383.08656   -2.5342     2456383.11884   -2.5648
 2456383.08624   -2.6497     2456383.08734   -2.5483     2456383.11997   -2.5377
 2456383.08798   -2.6772     2456383.08830   -2.5497     2456383.12110   -2.5719
 2456383.08914   -2.6932     2456383.08946   -2.5491     2456383.12223   -2.5684
 2456383.09030   -2.6825     2456383.09063   -2.5589     2456383.12337   -2.5614
 2456383.09146   -2.6932     2456383.09179   -2.5656     2456383.12450   -2.5798
 2456383.09263   -2.7023     2456383.09296   -2.5604     2456383.12564   -2.5728
 2456383.09380   -2.6969     2456383.09413   -2.5750     2456383.12678   -2.5841
 2456383.09497   -2.7028     2456383.09530   -2.5663     2456383.12791   -2.5890
 2456383.09614   -2.7129     2456383.09647   -2.5839     2456383.12905   -2.5894
 2456383.09731   -2.7078     2456383.09764   -2.5750     2456383.13019   -2.6035
 2456383.09848   -2.7126     2456383.09880   -2.5916     2456383.13133   -2.5968
 2456383.09965   -2.7157     2456383.09997   -2.5951     2456383.13248   -2.6071
 2456383.10082   -2.7323     2456383.10114   -2.6039     2456383.13362   -2.6113
 2456383.10198   -2.7218     2456383.10230   -2.5926     2456383.13476   -2.6045
 2456383.10315   -2.7355     2456383.10347   -2.6044     2456383.13591   -2.5966
 2456383.10431   -2.7366     2456383.10464   -2.6060     2456383.13705   -2.6092
 2456383.10548   -2.7375     2456383.10580   -2.6103     2456383.13820   -2.6089
 2456383.10743   -2.7500     2456383.10659   -2.6226     2456383.13934   -2.6160
 2456383.10861   -2.7681     2456383.10776   -2.6206     2456383.14049   -2.6218
 2456383.10978   -2.7502     2456383.10893   -2.6221     2456383.14164   -2.6098
 2456383.11174   -2.7675     2456383.11011   -2.6226     2456383.14279   -2.6158
 2456383.11292   -2.7656     2456383.11089   -2.6222     2456383.14372   -2.6184
 2456383.11406   -2.7748     2456383.11207   -2.6201     2456383.14466   -2.6257
 2456383.11519   -2.7777     2456383.11324   -2.6397     2456383.14581   -2.6184
 2456383.11709   -2.7846     2456383.11438   -2.6435     2456383.14697   -2.6262
 2456383.11822   -2.7831     2456383.11551   -2.6474     2456383.14908   -2.6185
 2456383.11936   -2.7910     2456383.11628   -2.6408     2456383.15024   -2.6202
 2456383.12049   -2.7978     2456383.11741   -2.6585     2456383.15103   -2.6463
 2456383.12162   -2.7955     2456383.11854   -2.6628     2456383.15219   -2.6321
 2456383.12275   -2.8025     2456383.11967   -2.6630     2456383.15335   -2.6317
 2456383.12389   -2.8092     2456383.12080   -2.6577     2456383.15452   -2.6541
 2456383.12503   -2.7988     2456383.12194   -2.6586     2456383.15568   -2.6537
 2456383.12616   -2.8040     2456383.12307   -2.6668     2456383.15782   -2.6485
 2456383.12730   -2.8084     2456383.12421   -2.6701     2456383.15898   -2.6367
 2456383.12843   -2.8224     2456383.12534   -2.6860     2456383.16015   -2.6510
 2456383.12957   -2.8238     2456383.12648   -2.6663     2456383.16132   -2.6332
 2456383.13071   -2.8168     2456383.12762   -2.6642     2456383.16248   -2.6371
 2456383.13186   -2.8341     2456383.12875   -2.6878     2456383.16365   -2.6373
 2456383.13300   -2.8330     2456383.12989   -2.6864     2456383.16482   -2.6386
 2456383.13414   -2.8277     2456383.13103   -2.6861     2456383.16598   -2.6304
 2456383.13529   -2.8312     2456383.13218   -2.6842     2456383.16715   -2.6477
 2456383.13643   -2.8384     2456383.13332   -2.6913     2456383.16832   -2.6373
 2456383.13758   -2.8376     2456383.13446   -2.6974     2456383.16927   -2.6390
 2456383.13872   -2.8395     2456383.13561   -2.7044     2456383.17044   -2.6381
 2456383.13987   -2.8342     2456383.13676   -2.7152     2456383.17161   -2.6479
 2456383.14102   -2.8455     2456383.13790   -2.6951     2456383.17277   -2.6495
 2456383.14216   -2.8469     2456383.13905   -2.7165     2456383.18294   -2.6371
 2456383.14331   -2.8466     2456383.14019   -2.7203     2456383.18404   -2.6282
 2456383.14425   -2.8556     2456383.14134   -2.6999     2456383.18515   -2.6337
 2456383.14519   -2.8485     2456383.14249   -2.7154     2456383.18626   -2.6247
 2456383.14634   -2.8521     2456383.14551   -2.7243     2456383.18737   -2.6389
 2456383.14749   -2.8746     2456383.14666   -2.7071     2456383.18848   -2.6205
 2456383.14845   -2.8602     2456383.14782   -2.7263     2456383.18959   -2.6223
 2456383.14961   -2.8789     2456383.14878   -2.7243     2456383.19071   -2.6422
 2456383.15156   -2.8761     2456383.14994   -2.7355     2456383.19183   -2.6131
 2456383.15273   -2.8646     2456383.15073   -2.7333     2456383.19258   -2.6256
 2456383.15389   -2.8771     2456383.15189   -2.7474     2456383.19370   -2.6226
 2456383.15505   -2.8829     2456383.15305   -2.7302     2456383.19481   -2.6265
 2456383.15621   -2.8914     2456383.15421   -2.7357     2456383.19593   -2.6214
 2456383.15719   -2.8695     2456383.15538   -2.7342     2456383.19705   -2.6178
 2456383.15835   -2.8686     2456383.15654   -2.7469     2456383.19817   -2.6098
 2456383.15952   -2.8742     2456383.15751   -2.7329     2456383.19930   -2.6308
 2456383.16068   -2.8725     2456383.15868   -2.7278     2456383.20042   -2.6231
 2456383.16185   -2.8737     2456383.15984   -2.7391     2456383.20133   -2.5994
 2456383.16302   -2.8669     2456383.16101   -2.7368     2456383.20246   -2.6087
 2456383.16418   -2.8809     2456383.16218   -2.7302     2456383.20358   -2.6136
 2456383.16535   -2.8795     2456383.16334   -2.7437     2456383.20470   -2.5873
 2456383.16652   -2.8832     2456383.16451   -2.7512     2456383.20582   -2.6056
 2456383.16769   -2.8804     2456383.16568   -2.7325     2456383.20694   -2.5973
 2456383.16885   -2.8938     2456383.16685   -2.7364     2456383.20806   -2.5879
 2456383.16981   -2.8793     2456383.16801   -2.7424     2456383.20919   -2.6223
 2456383.17097   -2.8590     2456383.17013   -2.7290     2456383.21031   -2.6057
 2456383.17214   -2.8871     2456383.17130   -2.7354     2456383.21144   -2.5818
 2456383.17331   -2.8706     2456383.17247   -2.7286     2456383.21257   -2.5650
 2456383.17448   -2.8648     2456383.17364   -2.7311     2456383.21463   -2.5817
 2456383.18345   -2.8685     2456383.17480   -2.7485     2456383.21576   -2.5874
 2456383.18455   -2.8743     2456383.18376   -2.7351     2456383.21689   -2.5634
 2456383.18566   -2.8767     2456383.18486   -2.7380     2456383.21802   -2.5725
 2456383.18677   -2.8661     2456383.18597   -2.7200     2456385.95530   -2.6185
 2456383.18788   -2.8810     2456383.18708   -2.7393     2456385.95639   -2.6336
 2456383.18899   -2.8606     2456383.18819   -2.7254     2456385.95740   -2.6465
 2456383.19011   -2.8664     2456383.18930   -2.7202     2456385.95844   -2.6378
 2456383.19122   -2.8618     2456383.19042   -2.7187     2456385.95948   -2.6328
 2456383.19309   -2.8705     2456383.19154   -2.7345     2456385.96052   -2.6271
 2456383.19421   -2.8619     2456383.19229   -2.7195     2456385.96155   -2.6246
 2456383.19533   -2.8807     2456383.19341   -2.7256     2456385.96258   -2.6202
 2456383.19645   -2.8572     2456383.19452   -2.7040     2456385.96362   -2.6271
 2456383.19756   -2.8479     2456383.19564   -2.7201     2456385.96465   -2.6107
 2456383.19869   -2.8612     2456383.19676   -2.7089     2456385.96567   -2.5984
 2456383.19981   -2.8695     2456383.19788   -2.7066     2456385.96671   -2.6188
 2456383.20093   -2.8396     2456383.19900   -2.7005     2456385.96776   -2.6105
 2456383.20185   -2.8578     2456383.20013   -2.7100     2456385.96880   -2.6161
 2456383.20297   -2.8528     2456383.20216   -2.7125     2456385.96984   -2.6000
 2456383.20409   -2.8462     2456383.20329   -2.7009     2456385.97089   -2.6164
 2456383.20521   -2.8548     2456383.20441   -2.7085     2456385.97194   -2.6140
 2456383.20633   -2.8464     2456383.20553   -2.6945     2456385.97388   -2.6003
 2456383.20746   -2.8330     2456383.20665   -2.6930     2456385.97493   -2.6045
 2456383.20858   -2.8528     2456383.20777   -2.7086     2456385.97599   -2.6091
 2456383.20970   -2.8251     2456383.20889   -2.7137     2456385.97704   -2.5954
 2456383.21083   -2.8419     2456383.21002   -2.6840     2456385.97791   -2.5919
 2456383.21196   -2.8424     2456383.21115   -2.6865     2456385.97896   -2.6039
 2456383.21308   -2.8295     2456383.21227   -2.6641     2456385.98006   -2.5906
 2456383.21402   -2.8401     2456383.21340   -2.6933     2456385.98112   -2.5937
 2456383.21515   -2.8066     2456383.21434   -2.6687     2456385.98218   -2.5823
 2456383.21628   -2.8105     2456383.21547   -2.6551     2456385.98325   -2.5822
 2456383.21741   -2.8254     2456383.21660   -2.6614     2456385.98432   -2.5800
 2456385.95380   -2.8472     2456383.21773   -2.6751     2456385.98540   -2.5687
 2456385.95467   -2.8607     2456385.95500   -2.7283     2456385.98647   -2.5924
 2456385.95579   -2.8711     2456385.95610   -2.7364     2456385.98755   -2.5592
 2456385.95682   -2.8388     2456385.95713   -2.7264     2456385.98862   -2.5752
 2456385.95785   -2.8629     2456385.95815   -2.7216     2456385.98970   -2.5596
 2456385.95889   -2.8615     2456385.95919   -2.7224     2456385.99077   -2.5508
 2456385.95992   -2.8547     2456385.96023   -2.7202     2456385.99185   -2.5492
 2456385.96096   -2.8631     2456385.96126   -2.7148     2456385.99292   -2.5442
 2456385.96200   -2.8510     2456385.96230   -2.7182     2456385.99400   -2.5535
 2456385.96303   -2.8659     2456385.96333   -2.7262     2456385.99507   -2.5457
 2456385.96406   -2.8403     2456385.96436   -2.7138     2456385.99615   -2.5433
 2456385.96509   -2.8528     2456385.96539   -2.7122     2456385.99723   -2.5555
 2456385.96613   -2.8482     2456385.96643   -2.7093     2456385.99830   -2.5425
 2456385.96717   -2.8465     2456385.96747   -2.7118     2456385.99938   -2.5487
 2456385.96821   -2.8412     2456385.96851   -2.7063     2456386.00046   -2.5378
 2456385.96926   -2.8439     2456385.96955   -2.7139     2456386.00154   -2.5167
 2456385.97030   -2.8524     2456385.97060   -2.6962     2456386.00262   -2.5213
 2456385.97135   -2.8382     2456385.97165   -2.6924     2456386.00370   -2.5252
 2456385.97240   -2.8429     2456385.97270   -2.7159     2456386.00480   -2.5299
 2456385.97326   -2.8344     2456385.97359   -2.6974     2456386.00589   -2.5150
 2456385.97434   -2.8501     2456385.97464   -2.6930     2456386.00683   -2.5098
 2456385.97540   -2.8353     2456385.97570   -2.7025     2456386.00793   -2.5253
 2456385.97645   -2.8194     2456385.97675   -2.6812     2456386.00903   -2.5078
 2456385.97751   -2.8249     2456385.97867   -2.6996     2456386.01013   -2.5052
 2456385.97837   -2.8222     2456385.97976   -2.6859     2456386.01124   -2.5094
 2456385.97943   -2.8194     2456385.98082   -2.6966     2456386.01201   -2.4887
 2456385.98052   -2.8356     2456385.98188   -2.6539     2456386.01311   -2.5016
 2456385.98158   -2.8063     2456385.98296   -2.6713     2456386.01422   -2.4823
 2456385.98266   -2.8025     2456385.98403   -2.6528     2456386.01532   -2.5014
 2456385.98373   -2.8040     2456385.98511   -2.6723     2456386.01642   -2.4837
 2456385.98480   -2.7909     2456385.98618   -2.6666     2456386.01753   -2.4849
 2456385.98588   -2.7879     2456385.98725   -2.6501     2456386.01864   -2.4791
 2456385.98695   -2.7899     2456385.98833   -2.6748     2456386.01975   -2.4847
 2456385.98802   -2.8042     2456385.98940   -2.6634     2456386.02086   -2.4697
 2456385.98910   -2.7861     2456385.99048   -2.6515     2456386.02198   -2.4651
 2456385.99017   -2.7770     2456385.99155   -2.6245     2456386.02309   -2.4381
 2456385.99125   -2.7901     2456385.99263   -2.6359     2456386.03285   -2.4045
 2456385.99232   -2.7931     2456385.99371   -2.6536     2456386.03394   -2.4080
 2456385.99340   -2.7671     2456385.99478   -2.6360     2456386.03500   -2.4040
 2456385.99448   -2.7759     2456385.99586   -2.6253     2456386.03587   -2.4053
 2456385.99555   -2.7668     2456385.99693   -2.6318     2456386.03694   -2.3822
 2456385.99663   -2.7578     2456385.99801   -2.6459     2456386.03801   -2.4022
 2456385.99770   -2.7729     2456385.99909   -2.6417     2456386.03874   -2.4010
 2456385.99878   -2.7723     2456386.00017   -2.6451     2456386.03981   -2.3824
 2456385.99986   -2.7597     2456386.00125   -2.6352     2456386.04088   -2.3724
 2456386.00094   -2.7554     2456386.00233   -2.6383     2456386.04196   -2.3710
 2456386.00202   -2.7577     2456386.00341   -2.6128     2456386.04304   -2.3673
 2456386.00310   -2.7525     2456386.00451   -2.6221     2456386.04411   -2.3739
 2456386.00420   -2.7459     2456386.00561   -2.6043     2456386.04522   -2.3456
 2456386.00530   -2.7430     2456386.00764   -2.6148     2456386.04635   -2.3499
 2456386.00640   -2.7337     2456386.00874   -2.6108     2456386.04748   -2.3368
 2456386.00733   -2.7266     2456386.00984   -2.5857     2456386.04864   -2.3415
 2456386.00843   -2.7204     2456386.01095   -2.5936     2456386.04977   -2.3406
 2456386.00954   -2.7241     2456386.01172   -2.5953     2456386.05090   -2.3225
 2456386.01064   -2.7384     2456386.01282   -2.5881     2456386.05203   -2.3246
 2456386.01252   -2.7201     2456386.01393   -2.5809     2456386.05316   -2.3302
 2456386.01362   -2.7074     2456386.01503   -2.5661     2456386.05428   -2.2954
 2456386.01472   -2.7041     2456386.01613   -2.5739     2456386.05542   -2.3024
 2456386.01582   -2.7011     2456386.01724   -2.5604     2456386.05656   -2.2826
 2456386.01693   -2.6914     2456386.01835   -2.5540     2456386.05867   -2.2602
 2456386.01804   -2.6876     2456386.01946   -2.5633     2456386.05981   -2.2738
 2456386.01915   -2.7046     2456386.02057   -2.5685     2456386.06095   -2.2689
 2456386.02026   -2.6753     2456386.02168   -2.5524     2456386.06209   -2.2503
 2456386.02137   -2.6788     2456386.02280   -2.5435     2456386.06323   -2.2568
 2456386.02249   -2.6751     2456386.02392   -2.5437     2456386.06437   -2.2392
 2456386.02361   -2.6656     2456386.03257   -2.5046     2456386.06552   -2.2309
 2456386.03228   -2.6508     2456386.03363   -2.4974     2456386.06666   -2.2150
 2456386.03333   -2.6240     2456386.03472   -2.4864     2456386.06780   -2.2058
 2456386.03443   -2.6207     2456386.03666   -2.4864     2456386.06894   -2.1878
 2456386.03549   -2.6291     2456386.03772   -2.4914     2456386.07008   -2.2134
 2456386.03636   -2.6196     2456386.03846   -2.4898     2456386.07122   -2.2291
 2456386.03743   -2.6042     2456386.03953   -2.4850     2456386.07236   -2.1821
 2456386.03923   -2.5991     2456386.04060   -2.4664     2456386.07349   -2.1651
 2456386.04030   -2.5962     2456386.04167   -2.4671     2456386.07463   -2.1707
 2456386.04137   -2.5876     2456386.04275   -2.4542     2456386.07577   -2.1585
 2456386.04245   -2.5941     2456386.04383   -2.4470     2456386.07696   -2.1504
 2456386.04352   -2.5869     2456386.04492   -2.4367     2456386.07814   -2.1371
 2456386.04460   -2.5678     2456386.04605   -2.4452     2456386.07892   -2.1553
 2456386.04573   -2.5703     2456386.04718   -2.4354     2456386.08010   -2.1242
 2456386.04686   -2.5559     2456386.04831   -2.4264     2456386.08129   -2.1482
 2456386.04799   -2.5551     2456386.04947   -2.4214     2456386.08247   -2.1212
 2456386.04915   -2.5603     2456386.05059   -2.4192     2456386.08366   -2.1195
 2456386.05028   -2.5422     2456386.05172   -2.4090     2456386.08485   -2.1542
 2456386.05141   -2.5398     2456386.05285   -2.3872     2456386.08603   -2.1493
 2456386.05254   -2.5231     2456386.05398   -2.3889     2456386.08722   -2.1370
 2456386.05367   -2.5198     2456386.05512   -2.3807     2456386.08841   -2.1485
 2456386.05480   -2.5282     2456386.05626   -2.3735     2456386.09059   -2.1297
 2456386.05593   -2.5106     2456386.05743   -2.3664     2456386.09178   -2.1286
 2456386.05710   -2.5056     2456386.05837   -2.3606     2456386.09297   -2.1454
 2456386.05804   -2.4718     2456386.05951   -2.3504     2456386.09925   -2.1287
 2456386.05918   -2.4870     2456386.06065   -2.3326     2456386.10267   -2.1268
 2456386.06032   -2.4739     2456386.06179   -2.3298     2456386.10609   -2.1350
 2456386.06146   -2.4673     2456386.06293   -2.3322     2456386.10951   -2.1267
 2456386.06260   -2.4451     2456386.06407   -2.3241     2456386.11294   -2.1244
 2456386.06375   -2.4535     2456386.06522   -2.3141     2456386.18483   -2.5061
 2456386.06489   -2.4419     2456386.06636   -2.3187     2456386.18629   -2.4871
 2456386.06603   -2.4315     2456386.06750   -2.2967     2456386.18776   -2.4753
 2456386.06717   -2.4266     2456386.06864   -2.2735     2456386.18916   -2.4901
 2456386.06831   -2.4309     2456386.06978   -2.2791     2456386.19051   -2.5164
 2456386.06945   -2.4194     2456386.07092   -2.2857     2456386.19185   -2.5037
 2456386.07059   -2.4094     2456386.07206   -2.2560     2456386.19333   -2.5062
 2456386.07173   -2.4214     2456386.07320   -2.2529     2456386.19454   -2.4837
 2456386.07287   -2.3747     2456386.07434   -2.2479     2456386.19697   -2.5401
 2456386.07401   -2.3890     2456386.07547   -2.2459     2456386.19818   -2.5130
 2456386.07515   -2.3882     2456386.07666   -2.2529     2456386.19940   -2.5310
 2456386.07633   -2.3850     2456386.07784   -2.2334     2456386.20061   -2.5369
 2456386.07752   -2.3596     2456386.07862   -2.2346     2456386.20542   -2.5432
 2456386.07948   -2.3535     2456386.07980   -2.2187     2456386.20661   -2.5568
 2456386.08066   -2.3700     2456386.08099   -2.2064     2456386.20783   -2.5476
 2456386.08185   -2.3482     2456386.08217   -2.2434     2456386.20903   -2.5444
 2456386.08304   -2.3598     2456386.08336   -2.2256     2456386.21023   -2.5656
 2456386.08422   -2.3616     2456386.08455   -2.2170     2456386.21143   -2.5477
 2456386.08541   -2.3543     2456386.08574   -2.2243     2456386.21263   -2.5696
 2456386.08660   -2.3550     2456386.08692   -2.2329     2456386.21382   -2.5730
 2456386.08779   -2.3537     2456386.08811   -2.2274     2456386.21501   -2.5804
 2456386.08898   -2.3499     2456386.08930   -2.2312     2456386.21619   -2.5461
 2456386.08997   -2.3652     2456386.09029   -2.2120     2456386.21738   -2.5500
 2456386.09115   -2.3428     2456386.09148   -2.2076     2456386.21856   -2.5767
 2456386.09234   -2.3559     2456386.09508   -2.2361     2456386.22074   -2.6183
 2456386.09356   -2.3176     2456386.09747   -2.2156     2456386.22433   -2.5856
 2456386.09594   -2.3379     2456386.10186   -2.2082     2456386.22553   -2.5831
 2456386.09714   -2.3153     2456386.10870   -2.2187     2456386.22673   -2.6218
 2456386.10070   -2.3289     2456386.11212   -2.2123     2456394.95950   -2.5697
 2456386.10412   -2.3548     2456386.11554   -2.2145     2456394.96054   -2.5813
 2456386.10754   -2.3583     2456386.18453   -2.5757     2456394.96159   -2.5590
 2456386.11096   -2.3532     2456386.18594   -2.5677     2456394.96262   -2.5823
 2456386.11438   -2.3727     2456386.18740   -2.5699     2456394.96363   -2.5588
 2456386.18420   -2.6851     2456386.18883   -2.5656     2456394.96464   -2.5688
 2456386.18553   -2.6913     2456386.19017   -2.5765     2456394.96565   -2.5600
 2456386.18699   -2.7025     2456386.19152   -2.5681     2456394.96666   -2.5580
 2456386.18845   -2.7094     2456386.19300   -2.5964     2456394.96767   -2.5562
 2456386.18980   -2.7259     2456386.19542   -2.5766     2456394.96869   -2.5513
 2456386.19114   -2.7171     2456386.19663   -2.6038     2456394.96971   -2.5494
 2456386.19249   -2.7191     2456386.20028   -2.6295     2456394.97073   -2.5305
 2456386.19386   -2.7460     2456386.20509   -2.6703     2456394.97156   -2.5461
 2456386.19506   -2.7253     2456386.20628   -2.6240     2456394.97258   -2.5153
 2456386.19749   -2.7539     2456386.20748   -2.6364     2456394.97332   -2.5144
 2456386.19870   -2.7472     2456386.20990   -2.6560     2456394.97433   -2.5340
 2456386.19992   -2.7732     2456386.21110   -2.6577     2456394.97535   -2.5149
 2456386.20114   -2.7684     2456386.21230   -2.6725     2456394.97637   -2.5129
 2456386.20233   -2.7848     2456386.21351   -2.6841     2456394.97739   -2.5093
 2456386.20474   -2.7691     2456386.21469   -2.6714     2456394.97841   -2.5147
 2456386.20594   -2.7626     2456386.21588   -2.6738     2456394.97942   -2.5104
 2456386.20713   -2.7682     2456386.21706   -2.6874     2456394.98045   -2.5127
 2456386.20836   -2.7727     2456386.21944   -2.7092     2456394.98147   -2.4998
 2456386.20955   -2.7900     2456386.22043   -2.6903     2456394.98249   -2.4814
 2456386.21076   -2.8074     2456386.22162   -2.6789     2456394.98323   -2.4786
 2456386.21196   -2.7957     2456386.22282   -2.6771     2456394.98426   -2.4747
 2456386.21435   -2.7902     2456386.22401   -2.6993     2456394.98528   -2.4800
 2456386.21553   -2.8016     2456386.22521   -2.7165     2456394.98630   -2.4837
 2456386.21672   -2.8058     2456386.22890   -2.6934     2456394.98732   -2.4787
 2456386.21790   -2.8004     2456394.95923   -2.6812     2456394.98835   -2.4696
 2456386.21909   -2.7903     2456394.96025   -2.6567     2456394.98937   -2.4760
 2456386.22008   -2.7943     2456394.96130   -2.6846     2456394.99040   -2.4570
 2456386.22127   -2.8492     2456394.96234   -2.6622     2456394.99143   -2.4438
 2456386.22367   -2.8501     2456394.96335   -2.6603     2456394.99246   -2.4344
 2456386.22486   -2.8235     2456394.96436   -2.6531     2456394.99301   -2.4490
 2456386.22606   -2.8451     2456394.96537   -2.6442     2456394.99404   -2.4333
 2456386.22726   -2.8416     2456394.96638   -2.6412     2456394.99507   -2.4278
 2456394.95893   -2.8056     2456394.96739   -2.6417     2456394.99623   -2.4251
 2456394.95994   -2.7963     2456394.96841   -2.6252     2456395.05866   -2.0949
 2456394.96099   -2.7925     2456394.96942   -2.6429     2456395.06003   -2.1003
 2456394.96204   -2.8119     2456394.97045   -2.6383     2456395.06107   -2.0949
 2456394.96305   -2.8132     2456394.97229   -2.6256     2456395.06210   -2.1125
 2456394.96406   -2.7921     2456394.97302   -2.6178     2456395.06314   -2.1033
 2456394.96506   -2.7962     2456394.97405   -2.6297     2456395.06417   -2.1029
 2456394.96608   -2.7980     2456394.97506   -2.6234     2456395.06521   -2.0990
 2456394.96709   -2.7861     2456394.97608   -2.6281     2456395.06625   -2.1006
 2456394.96811   -2.7737     2456394.97710   -2.6273     2456395.06729   -2.1042
 2456394.96913   -2.7868     2456394.97812   -2.6123     2456395.06833   -2.1126
 2456394.97015   -2.7868     2456394.97914   -2.5887     2456395.06936   -2.1080
 2456394.97117   -2.7678     2456394.98016   -2.6081     2456395.07039   -2.1090
 2456394.97199   -2.7812     2456394.98118   -2.5869     2456395.07143   -2.1013
 2456394.97375   -2.7570     2456394.98221   -2.5867     2456395.07217   -2.1003
 2456394.97477   -2.7571     2456394.98295   -2.5813     2456395.07321   -2.1061
 2456394.97578   -2.7641     2456394.98397   -2.5898     2456395.07425   -2.0916
 2456394.97680   -2.7490     2456394.98499   -2.5712     2456395.07529   -2.1212
 2456394.97782   -2.7516     2456394.98601   -2.5715     2456395.07633   -2.1061
 2456394.97884   -2.7502     2456394.98704   -2.5771     2456395.07738   -2.1064
 2456394.97986   -2.7385     2456394.98806   -2.5624     2456395.07843   -2.1058
 2456394.98088   -2.7370     2456394.98908   -2.5665     2456395.07947   -2.1073
 2456394.98191   -2.7317     2456394.99011   -2.5631     2456395.08052   -2.1255
 2456394.98367   -2.7180     2456394.99114   -2.5503     2456395.08157   -2.1250
 2456394.98469   -2.7116     2456394.99217   -2.5499     2456395.08261   -2.1289
 2456394.98571   -2.7047     2456394.99375   -2.5480     2456395.08366   -2.1233
 2456394.98674   -2.7099     2456394.99478   -2.5300     2456395.08471   -2.1315
 2456394.98776   -2.6930     2456394.99595   -2.5193     2456395.08576   -2.1310
 2456394.98878   -2.7004     2456394.99697   -2.5313     2456395.08681   -2.1343
 2456394.98981   -2.6914     2456395.05791   -2.1799     2456395.08786   -2.1521
 2456394.99084   -2.6965     2456395.05975   -2.1836     2456395.08891   -2.1682
 2456394.99187   -2.6886     2456395.06078   -2.1874     2456395.08996   -2.1682
 2456394.99345   -2.6719     2456395.06182   -2.1886     2456395.09101   -2.1701
 2456394.99448   -2.6860     2456395.06285   -2.1840     2456395.09206   -2.1715
 2456394.99551   -2.6617     2456395.06388   -2.1918     2456395.09311   -2.1840
 2456394.99667   -2.6802     2456395.06492   -2.1813     2456395.09415   -2.1860
 2456395.05751   -2.3193     2456395.06596   -2.1894     2456395.09520   -2.2098
 2456395.05946   -2.3180     2456395.06700   -2.1910     2456395.09625   -2.2067
 2456395.06048   -2.3136     2456395.06804   -2.1858     2456395.09729   -2.2228
 2456395.06152   -2.3071     2456395.06907   -2.1936     2456395.09832   -2.2223
 2456395.06255   -2.3235     2456395.07011   -2.1838     2456395.09935   -2.2364
 2456395.06358   -2.3094     2456395.07115   -2.1838     2456395.10008   -2.2451
 2456395.06462   -2.3114     2456395.07188   -2.1929     2456395.10199   -2.2393
 2456395.06566   -2.3179     2456395.07292   -2.1935     2456395.10302   -2.2722
 2456395.06670   -2.3112     2456395.07396   -2.1877     2456395.10405   -2.2641
 2456395.06774   -2.3133     2456395.07500   -2.1819     2456395.10508   -2.2717
 2456395.06878   -2.3206     2456395.07605   -2.2006     2456395.10612   -2.2981
 2456395.06981   -2.3085     2456395.07709   -2.2114     2456395.10732   -2.2892
 2456395.07085   -2.3196     2456395.07813   -2.2003     2456395.10835   -2.3127
 2456395.07262   -2.3172     2456395.07918   -2.1924     2456395.10939   -2.3053
 2456395.07366   -2.3126     2456395.08023   -2.2051     2456395.11040   -2.3243
 2456395.07470   -2.3161     2456395.08127   -2.2052     2456395.11141   -2.3262
 2456395.07574   -2.3219     2456395.08232   -2.2052     2456395.11242   -2.3366
 2456395.07679   -2.3223     2456395.08337   -2.2009     2456395.11343   -2.3474
 2456395.07783   -2.3209     2456395.08441   -2.2173     2456395.11443   -2.3546
 2456395.07888   -2.3298     2456395.08546   -2.2360     2456395.11545   -2.3630
 2456395.07993   -2.3409     2456395.08651   -2.2409     2456395.11645   -2.3571
 2456395.08097   -2.3245     2456395.08756   -2.2340     2456395.11746   -2.3368
 2456395.08202   -2.3380     2456395.08861   -2.2506     2456395.11846   -2.3587
 2456395.08306   -2.3424     2456395.08966   -2.2542     2456395.11948   -2.3673
 2456395.08411   -2.3677     2456395.09071   -2.2621     2456395.12048   -2.3762
 2456395.08516   -2.3504     2456395.09176   -2.2732     2456395.12149   -2.3842
 2456395.08621   -2.3524     2456395.09281   -2.2688     2456395.12249   -2.3954
 2456395.08726   -2.3621     2456395.09386   -2.2984     2456395.12350   -2.4030
 2456395.08831   -2.3609     2456395.09491   -2.2956     2456395.12450   -2.4072
 2456395.08936   -2.3821     2456395.09596   -2.2906     2456395.12551   -2.3971
 2456395.09041   -2.3983     2456395.09701   -2.3153     2456395.12651   -2.4052
 2456395.09146   -2.3774     2456395.09804   -2.3206     2456395.95672   -2.2067
 2456395.09251   -2.4045     2456395.09907   -2.3172     2456395.95803   -2.2005
 2456395.09356   -2.4127     2456395.09980   -2.3281     2456395.95934   -2.1786
 2456395.09461   -2.4215     2456395.10086   -2.3374     2456395.96173   -2.1787
 2456395.09566   -2.4325     2456395.10171   -2.3478     2456395.96304   -2.1644
 2456395.09671   -2.4461     2456395.10274   -2.3574     2456395.96434   -2.1632
 2456395.09775   -2.4327     2456395.10377   -2.3568     2456395.96565   -2.1528
 2456395.09878   -2.4443     2456395.10480   -2.3724     2456395.96697   -2.1644
 2456395.10056   -2.4761     2456395.10583   -2.3707     2456395.96828   -2.1437
 2456395.10142   -2.4744     2456395.10704   -2.3749     2456395.96960   -2.1451
 2456395.10244   -2.4743     2456395.10807   -2.3815     2456395.97092   -2.1414
 2456395.10348   -2.4952     2456395.10910   -2.4053     2456395.97224   -2.1333
 2456395.10451   -2.4985     2456395.11011   -2.3936     2456395.97356   -2.1449
 2456395.10554   -2.5087     2456395.11112   -2.4100     2456395.97488   -2.1384
 2456395.10674   -2.5145     2456395.11213   -2.4248     2456395.97619   -2.1405
 2456395.10778   -2.5266     2456395.11314   -2.4203     2456395.97751   -2.1346
 2456395.10881   -2.5259     2456395.11415   -2.4261     2456395.97882   -2.1280
 2456395.10982   -2.5354     2456395.11516   -2.4267     2456395.98014   -2.1309
 2456395.11083   -2.5537     2456395.11617   -2.4443     2456395.98146   -2.1321
 2456395.11184   -2.5528     2456395.11717   -2.4391     2456395.98278   -2.1444
 2456395.11285   -2.5488     2456395.11818   -2.4564     2456395.98410   -2.1214
 2456395.11386   -2.5627     2456395.11919   -2.4675     2456395.98653   -2.1316
 2456395.11487   -2.5724     2456395.12020   -2.4646     2456395.98785   -2.1219
 2456395.11588   -2.5877     2456395.12121   -2.4891     2456395.98918   -2.1307
 2456395.11689   -2.5800     2456395.12221   -2.4798     2456395.99051   -2.1266
 2456395.11789   -2.5847     2456395.12321   -2.4884     2456395.99199   -2.1371
 2456395.11890   -2.5955     2456395.12422   -2.4967     2456395.99329   -2.1295
 2456395.11991   -2.5985     2456395.12522   -2.4916     2456395.99459   -2.1294
 2456395.12092   -2.6023     2456395.12623   -2.5101     2456395.99589   -2.1289
 2456395.12192   -2.6128     2456395.95637   -2.2902     2456395.99719   -2.1195
 2456395.12292   -2.6178     2456395.95771   -2.2889     2456395.99852   -2.1326
 2456395.12393   -2.6336     2456395.95902   -2.2789     2456395.99982   -2.1269
 2456395.12494   -2.6289     2456395.96033   -2.2650     2456396.00112   -2.1392
 2456395.12594   -2.6460     2456395.96141   -2.2618     2456396.00242   -2.1417
 2456395.95593   -2.4307     2456395.96271   -2.2558     2456396.00372   -2.1344
 2456395.95734   -2.4177     2456395.96402   -2.2307     2456396.00502   -2.1319
 2456395.95865   -2.4160     2456395.96533   -2.2501     2456396.00632   -2.1319
 2456395.95996   -2.4122     2456395.96664   -2.2349     2456396.00762   -2.1255
 2456395.96104   -2.3972     2456395.96796   -2.2346     2456396.00892   -2.1276
 2456395.96235   -2.3791     2456395.96928   -2.2353     2456396.01022   -2.1432
 2456395.96365   -2.3813     2456395.97060   -2.2326     2456396.01152   -2.1493
 2456395.96496   -2.3709     2456395.97192   -2.2358     2456396.01282   -2.1490
 2456395.96627   -2.3627     2456395.97323   -2.2234     2456396.01412   -2.1497
 2456395.96759   -2.3681     2456395.97455   -2.2311     2456396.01543   -2.1522
 2456395.96891   -2.3526     2456395.97586   -2.2244     2456396.01673   -2.1740
 2456395.97023   -2.3538     2456395.97718   -2.2388     2456396.01807   -2.1732
 2456395.97155   -2.3710     2456395.97850   -2.2253     2456396.01947   -2.1829
 2456395.97286   -2.3595     2456395.97982   -2.2254     2456396.02087   -2.1912
 2456395.97418   -2.3584     2456395.98114   -2.2215     2456396.02227   -2.1950
 2456395.97549   -2.3525     2456395.98246   -2.2300     2456396.02366   -2.2146
 2456395.97681   -2.3474     2456395.98378   -2.2327     2456396.02505   -2.2161
 2456395.97813   -2.3537     2456395.98510   -2.2129     2456396.02642   -2.2224
 2456395.97945   -2.3687     2456395.98620   -2.2230     2456396.02778   -2.2428
 2456395.98077   -2.3515     2456395.98753   -2.2224     2456396.02914   -2.2422
 2456395.98209   -2.3577     2456395.98885   -2.2152     2456396.03051   -2.2640
 2456395.98341   -2.3578     2456395.99018   -2.2302     2456396.03187   -2.2605
 2456395.98473   -2.3615     2456395.99166   -2.2189     2456396.03323   -2.2732
 2456395.98583   -2.3501     2456395.99297   -2.2215     2456396.03460   -2.2890
 2456395.98716   -2.3552     2456395.99427   -2.2171     2456396.03597   -2.2986
 2456395.98848   -2.3423     2456395.99556   -2.2214     2456396.03733   -2.2993
 2456395.98981   -2.3473     2456395.99686   -2.2188     2456396.03870   -2.3131
 2456395.99131   -2.3526     2456395.99816   -2.2186     2456396.04007   -2.3215
 2456395.99262   -2.3499     2456395.99949   -2.2256     2456396.04168   -2.3352
 2456395.99392   -2.3525     2456396.00080   -2.2225     2456396.04304   -2.3339
 2456395.99522   -2.3535     2456396.00210   -2.2189     2456396.04457   -2.3385
 2456395.99651   -2.3511     2456396.00340   -2.2305     2456396.04594   -2.3693
 2456395.99781   -2.3574     2456396.00470   -2.2279     2456396.04731   -2.3567
 2456395.99914   -2.3532     2456396.00600   -2.2318     2456396.04868   -2.3628
 2456396.00045   -2.3562     2456396.00729   -2.2203     2456396.05004   -2.3676
 2456396.00175   -2.3522     2456396.00859   -2.2230     2456396.05141   -2.3664
 2456396.00305   -2.3604     2456396.00989   -2.2348     2456396.05277   -2.3876
 2456396.00435   -2.3544     2456396.01119   -2.2257     2456396.05413   -2.4043
 2456396.00565   -2.3615     2456396.01250   -2.2320     2456396.05553   -2.3928
 2456396.00695   -2.3670     2456396.01380   -2.2416     2456396.05689   -2.4107
 2456396.00825   -2.3522     2456396.01510   -2.2474     2456396.05826   -2.4189
 2456396.00955   -2.3515     2456396.01640   -2.2741     2456396.05968   -2.4059
 2456396.01084   -2.3638     2456396.01772   -2.2707     2456396.06110   -2.4407
 2456396.01215   -2.3619     2456396.01912   -2.2593     2456396.06400   -2.4293
 2456396.01345   -2.3653     2456396.02052   -2.2795     2456396.95442   -2.2333
 2456396.01475   -2.3699     2456396.02193   -2.2829     2456396.95565   -2.2434
 2456396.01605   -2.3764     2456396.02332   -2.2994     2456396.95688   -2.2538
 2456396.01735   -2.3855     2456396.02471   -2.3111     2456396.95811   -2.2649
 2456396.01875   -2.3907     2456396.02608   -2.3117     2456396.95936   -2.2719
 2456396.02015   -2.3911     2456396.02744   -2.3251     2456396.96064   -2.2775
 2456396.02156   -2.4069     2456396.02880   -2.3301     2456396.96192   -2.2887
 2456396.02295   -2.4287     2456396.03017   -2.3482     2456396.96321   -2.3076
 2456396.02434   -2.4201     2456396.03153   -2.3502     2456396.96449   -2.3036
 2456396.02570   -2.4397     2456396.03289   -2.3715     2456396.96577   -2.3063
 2456396.02707   -2.4493     2456396.03426   -2.3778     2456396.96706   -2.3263
 2456396.02843   -2.4536     2456396.03563   -2.3730     2456396.96835   -2.3250
 2456396.02979   -2.4679     2456396.03699   -2.3934     2456396.96963   -2.3511
 2456396.03116   -2.4791     2456396.03836   -2.4028     2456396.97092   -2.3509
 2456396.03252   -2.4902     2456396.03973   -2.4064     2456396.97222   -2.3471
 2456396.03388   -2.4838     2456396.04134   -2.4080     2456396.97350   -2.3657
 2456396.03525   -2.5069     2456396.04270   -2.4204     2456396.97479   -2.3817
 2456396.03662   -2.5094     2456396.04423   -2.4215     2456396.97715   -2.3948
 2456396.03799   -2.5258     2456396.04560   -2.4285     2456396.97844   -2.3861
 2456396.03935   -2.5187     2456396.04697   -2.4390     2456396.97974   -2.3990
 2456396.04097   -2.5154     2456396.04833   -2.4581     2456396.98103   -2.4041
 2456396.04233   -2.5315     2456396.04970   -2.4496     2456396.98233   -2.4308
 2456396.04370   -2.5415     2456396.05106   -2.4636     2456396.98363   -2.4288
 2456396.04522   -2.5524     2456396.05243   -2.4791     2456396.98493   -2.4379
 2456396.04659   -2.5690     2456396.05380   -2.4585     2456396.98623   -2.4378
 2456396.04796   -2.5748     2456396.05519   -2.4930     2456396.98753   -2.4477
 2456396.04933   -2.5883     2456396.05655   -2.4947     2456396.98883   -2.4579
 2456396.05069   -2.5863     2456396.05792   -2.4802     2456396.99013   -2.4632
 2456396.05206   -2.5978     2456396.05934   -2.5053     2456396.99143   -2.4676
 2456396.05342   -2.6035     2456396.06076   -2.5131     2456396.99274   -2.4772
 2456396.05482   -2.6134     2456396.06366   -2.5333     2456396.99405   -2.4794
 2456396.05618   -2.6152     2456396.95410   -2.3277     2456396.99536   -2.4833
 2456396.05755   -2.6189     2456396.95533   -2.3249     2456396.99667   -2.4758
 2456396.05895   -2.6357     2456396.95656   -2.3489     2456396.99758   -2.4878
 2456396.06037   -2.6364     2456396.95778   -2.3535     2456396.99861   -2.4947
 2456396.06179   -2.6491     2456396.95901   -2.3710     2456397.00100   -2.5037
 2456396.06324   -2.6224     2456396.96031   -2.3869     2456397.00231   -2.5074
 2456396.06469   -2.6491     2456396.96159   -2.3758     2456397.00363   -2.5154
 2456396.95372   -2.4592     2456396.96287   -2.3933     2456397.00496   -2.5242
 2456396.95495   -2.4722     2456396.96415   -2.4099     2456397.00627   -2.5279
 2456396.95618   -2.4800     2456396.96544   -2.4179     2456397.00759   -2.5255
 2456396.95741   -2.4766     2456396.96672   -2.4111     2456397.00891   -2.5329
 2456396.95864   -2.4883     2456396.96801   -2.4293     2456397.01023   -2.5392
 2456396.95992   -2.4905     2456396.96930   -2.4367     2456397.01158   -2.5462
 2456396.96121   -2.5194     2456396.97058   -2.4334     2456397.01564   -2.5593
 2456396.96249   -2.5123     2456396.97187   -2.4536     2456397.01688   -2.5620
 2456396.96377   -2.5325     2456396.97316   -2.4515     2456397.01813   -2.5646
 2456396.96505   -2.5406     2456396.97445   -2.4675     2456397.01937   -2.5656
 2456396.96634   -2.5554     2456396.97575   -2.4683     2456397.02061   -2.5608
 2456396.96762   -2.5564     2456396.97680   -2.4790     2456397.02185   -2.5711
 2456396.96891   -2.5621     2456396.97810   -2.4698     2456397.02300   -2.5710
 2456396.97020   -2.5732     2456396.97940   -2.4983     2456397.02392   -2.5741
 2456396.97149   -2.5782     2456396.98069   -2.5039     2456397.02508   -2.5812
 2456396.97278   -2.5921     2456396.98199   -2.5148     2456397.02620   -2.5912
 2456396.97407   -2.6003     2456396.98328   -2.5333     2456397.02727   -2.5895
 2456396.97536   -2.6122     2456396.98458   -2.5267     2456397.02835   -2.5930
 2456396.97642   -2.6093     2456396.98588   -2.5288     2456397.02943   -2.5953
 2456396.97771   -2.6254     2456396.98718   -2.5333     2456397.03051   -2.6066
 2456396.97901   -2.6241     2456396.98848   -2.5523     2456397.03159   -2.5985
 2456396.98031   -2.6470     2456396.98979   -2.5502     2456397.03267   -2.5988
 2456396.98160   -2.6458     2456396.99109   -2.5500     2456397.03374   -2.6020
 2456396.98290   -2.6465     2456396.99239   -2.5621     2456397.03483   -2.5933
 2456396.98419   -2.6619     2456396.99370   -2.5688     2456397.03658   -2.6292
 2456396.98549   -2.6553     2456396.99501   -2.5778     2456397.03766   -2.6344
 2456396.98679   -2.6795     2456396.99632   -2.5817     2456397.03874   -2.6100
 2456396.98809   -2.6795     2456396.99723   -2.5865     2456397.03981   -2.6302
 2456396.98940   -2.6914     2456396.99957   -2.5910     2456397.04089   -2.6153
 2456396.99070   -2.6976     2456397.00065   -2.6038     2456397.04196   -2.6191
 2456396.99200   -2.7004     2456397.00196   -2.6012     2456397.04303   -2.6193
 2456396.99331   -2.7090     2456397.00329   -2.6129     2456397.04411   -2.6245
 2456396.99462   -2.7109     2456397.00461   -2.6117     2456397.04518   -2.6224
 2456396.99593   -2.7211     2456397.00592   -2.6120     2456397.04626   -2.6188
 2456396.99815   -2.7216     2456397.00724   -2.6175     2456397.04733   -2.6263
 2456396.99918   -2.7315     2456397.00856   -2.6354     2456397.04841   -2.6234
 2456397.00026   -2.7341     2456397.00988   -2.6349     2456397.04948   -2.6219
 2456397.00157   -2.7430     2456397.01121   -2.6378     2456397.05056   -2.6299
 2456397.00289   -2.7509     2456397.01254   -2.6374     2456397.05164   -2.6366
 2456397.00421   -2.7602     2456397.01532   -2.6450     2456397.05272   -2.6297
 2456397.00553   -2.7624     2456397.01656   -2.6484     2456397.05380   -2.6335
 2456397.00684   -2.7634     2456397.01780   -2.6577     2456397.05488   -2.6416
 2456397.00817   -2.7681     2456397.01904   -2.6608     2456397.05596   -2.6346
 2456397.00948   -2.7692     2456397.02029   -2.6660     2456397.05704   -2.6350
 2456397.01081   -2.7869     2456397.02153   -2.6569     2456397.05812   -2.6455
 2456397.01217   -2.7778     2456397.02270   -2.6729     2456397.05931   -2.6402
 2456397.01496   -2.8031     2456397.02477   -2.6827     2456397.06039   -2.6327
 2456397.01620   -2.8020     2456397.02590   -2.6876     2456397.06147   -2.6309
 2456397.01744   -2.7940     2456397.02698   -2.6942     2456397.06255   -2.6352
 2456397.01868   -2.8037     2456397.02806   -2.6851     2456397.06342   -2.6314
 2456397.01993   -2.8007     2456397.02913   -2.6859     2456397.06451   -2.6347
 2456397.02117   -2.8209     2456397.03021   -2.6996     2456397.06559   -2.6311
 2456397.02236   -2.8200     2456397.03130   -2.6872     2456397.06668   -2.6478
 2456397.02351   -2.8133     2456397.03237   -2.6969     2456397.06755   -2.6434
 2456397.02443   -2.8183     2456397.03345   -2.7060     2456397.06954   -2.6546
 2456397.02559   -2.8305     2456397.03453   -2.7068     2456397.07063   -2.6249
 2456397.02666   -2.8235     2456397.03629   -2.7086     2456397.07172   -2.6387
 2456397.02774   -2.8290     2456397.03737   -2.7119     2456397.07282   -2.6427
 2456397.02882   -2.8289     2456397.03844   -2.7164     2456397.07391   -2.6394
 2456397.02990   -2.8389     2456397.03952   -2.7156     2456397.07500   -2.6337
 2456397.03098   -2.8423     2456397.04059   -2.7110     2456397.07578   -2.6490
 2456397.03206   -2.8449     2456397.04167   -2.7084     2456397.07688   -2.6454
 2456397.03314   -2.8399     2456397.04274   -2.7119     2456397.07798   -2.6356
 2456397.03421   -2.8369     2456397.04382   -2.7168     2456397.07887   -2.6372
 2456397.03529   -2.8407     2456397.04489   -2.7308     2456397.07997   -2.6352
 2456397.03597   -2.8492     2456397.04597   -2.7285     2456397.08107   -2.6372
 2456397.03705   -2.8421     2456397.04704   -2.7289     2456397.08221   -2.6187
 2456397.03813   -2.8517     2456397.04812   -2.7272     2456397.08331   -2.6193
 2456397.03921   -2.8571     2456397.04919   -2.7303     2456397.08442   -2.6228
 2456397.04028   -2.8551     2456397.05027   -2.7308     2456397.08553   -2.6293
 2456397.04136   -2.8557     2456397.05135   -2.7348     2456397.08757   -2.6235
 2456397.04243   -2.8608     2456397.05243   -2.7355     2456397.08868   -2.6475
 2456397.04350   -2.8602     2456397.05351   -2.7289     2456397.08980   -2.6438
 2456397.04458   -2.8672     2456397.05459   -2.7436     2456397.09090   -2.6236
 2456397.04565   -2.8721     2456397.05567   -2.7412     2456397.09201   -2.6167
 2456397.04673   -2.8756     2456397.05675   -2.7351     2456397.09311   -2.6302
 2456397.04780   -2.8704     2456397.05783   -2.7265     2456397.09422   -2.6088
 2456397.04888   -2.8720     2456397.05902   -2.7380     2456397.09536   -2.6181
 2456397.04996   -2.8756     2456397.06010   -2.7464     2456397.09650   -2.6168
 2456397.05103   -2.8759     2456397.06118   -2.7408     2456397.09859   -2.6125
 2456397.05211   -2.8738     2456397.06226   -2.7451     2456397.09973   -2.6160
 2456397.05319   -2.8732     2456397.06421   -2.7247     2456397.10087   -2.6042
 2456397.05427   -2.8634     2456397.06530   -2.7354     2456397.10202   -2.6047
 2456397.05535   -2.8768     2456397.06638   -2.7432     2456397.10282   -2.6076
 2456397.05643   -2.8698     2456397.06835   -2.7382     2456397.10397   -2.5980
 2456397.05751   -2.8695     2456397.06925   -2.7362     2456397.10511   -2.6058
 2456397.05859   -2.8867     2456397.07034   -2.7418     2456397.10626   -2.6070
 2456397.05978   -2.8678     2456397.07143   -2.7377     2456397.10741   -2.5999
 2456397.06086   -2.8698     2456397.07252   -2.7312     2456397.10856   -2.5831
 2456397.06194   -2.8754     2456397.07361   -2.7347     2456397.10970   -2.5808
 2456397.06302   -2.8766     2456397.07471   -2.7362     2456397.11085   -2.5836
 2456397.06389   -2.8775     2456397.07548   -2.7422     2456397.11200   -2.5821
 2456397.06498   -2.8790     2456397.07658   -2.7256     2456397.11315   -2.5813
 2456397.06607   -2.8750     2456397.07768   -2.7366     2456397.11572   -2.5580
 2456397.06715   -2.8909     2456397.07967   -2.7376     2456397.11680   -2.5798
 2456397.06803   -2.8832     2456397.08077   -2.7326     2456397.11789   -2.5705
 2456397.06893   -2.8880     2456397.08191   -2.7311     2456397.11897   -2.5608
 2456397.07002   -2.8755     2456397.08301   -2.7183     2456397.12006   -2.5468
 2456397.07111   -2.8752     2456397.08412   -2.7283     2456397.12082   -2.5641
 2456397.07220   -2.8643     2456397.08523   -2.7146     2456397.12191   -2.5605
 2456397.07329   -2.8757     2456397.08635   -2.7247     2456397.12301   -2.5512
 2456397.07439   -2.8804     2456397.08727   -2.7176     2456397.12411   -2.5559
 2456397.07626   -2.8744     2456397.08838   -2.7231     2456397.12520   -2.5536
 2456397.07736   -2.8705     2456397.08949   -2.7182     2456397.12630   -2.5475
 2456397.07846   -2.8648     2456397.09060   -2.7226     2456397.12740   -2.5302
 2456397.07935   -2.8748     2456397.09171   -2.7066     2456397.12851   -2.5264
 2456397.08045   -2.8762     2456397.09281   -2.7095     2456397.12961   -2.5101
 2456397.08158   -2.8513     2456397.09392   -2.6973     2456397.13071   -2.5048
 2456397.08269   -2.8603     2456397.09506   -2.6993     2456397.13182   -2.5255
 2456397.08380   -2.8767     2456397.09620   -2.6961     2456397.13293   -2.5080
 2456397.08491   -2.8603     2456397.09734   -2.6994     2456397.13403   -2.5068
 2456397.08602   -2.8490     2456397.09829   -2.7145     2456397.13513   -2.5058
 2456397.08695   -2.8613     2456397.09942   -2.7009     2456397.13623   -2.5074
 2456397.08806   -2.8519     2456397.10057   -2.7027     2456397.13734   -2.4998
 2456397.08917   -2.8507     2456397.10171   -2.7050     2456397.13844   -2.4955
 2456397.09028   -2.8610     2456397.10252   -2.6862     2456397.13954   -2.4814
 2456397.09138   -2.8544     2456397.10367   -2.6928     2456397.14065   -2.4776
 2456397.09249   -2.8615     2456397.10481   -2.6930     2456397.14176   -2.4887
 2456397.09360   -2.8427     2456397.10596   -2.6802     2456397.14287   -2.4624
 2456397.09473   -2.8518     2456397.10710   -2.6847     2456397.14398   -2.4652
 2456397.09587   -2.8562     2456397.10825   -2.6778     2456397.14509   -2.4703
 2456397.09701   -2.8400     2456397.10940   -2.6646     2456397.14620   -2.4651
 2456397.09796   -2.8393     2456397.11055   -2.6596     2456397.14731   -2.4434
 2456397.09910   -2.8389     2456397.11170   -2.6329     2456397.14842   -2.4661
 2456397.10024   -2.8375     2456397.11285   -2.6629     2456397.14953   -2.4553
 2456397.10138   -2.8308     2456397.11543   -2.6703     2456397.15064   -2.4530
 2456397.10334   -2.8344     2456397.11651   -2.6638     2456397.15176   -2.4439
 2456397.10448   -2.8315     2456397.11760   -2.6620     2456397.15288   -2.4341
 2456397.10563   -2.8168     2456397.11868   -2.6578     2456397.15399   -2.4600
 2456397.10677   -2.8196     2456397.11977   -2.6461     2456397.15510   -2.4228
 2456397.10792   -2.8259     2456397.12053   -2.6485     2456397.15622   -2.4335
 2456397.10907   -2.8087     2456397.12162   -2.6474     2456397.15733   -2.4388
 2456397.11022   -2.8082     2456397.12272   -2.6371     2456397.15845   -2.4196
 2456397.11137   -2.8129     2456397.12381   -2.6500     2456397.15957   -2.4179
 2456397.11252   -2.7981     2456397.12491   -2.6224     2456397.16069   -2.4078
 2456397.11367   -2.8064     2456397.12601   -2.6270     2456397.16181   -2.3827
 2456397.11620   -2.7781     2456397.12711   -2.6163     2456397.16294   -2.3880
 2456397.11728   -2.7877     2456397.12821   -2.6588     2456397.16408   -2.3784
 2456397.11837   -2.7867     2456397.12932   -2.6136     2456397.16526   -2.3758
 2456397.11946   -2.7856     2456397.13042   -2.6032     2456397.16746   -2.3787
 2456397.12130   -2.7637     2456397.13153   -2.5974     2456397.16867   -2.3679
 2456397.12240   -2.7685     2456397.13263   -2.6028     2456397.16987   -2.3664
 2456397.12350   -2.7652     2456397.13374   -2.5991     2456397.17108   -2.3477
 2456397.12459   -2.7669     2456397.13484   -2.5959     2456397.17228   -2.3661
 2456397.12569   -2.7687     2456397.13594   -2.5887     2456397.17349   -2.3566
 2456397.12679   -2.7523     2456397.13704   -2.5861     2456397.17531   -2.3440
 2456397.12789   -2.7579     2456397.13815   -2.5893     2456397.17651   -2.3236
 2456397.12900   -2.7398     2456397.13925   -2.5814     2456397.17774   -2.3035
 2456397.13010   -2.7294     2456397.14036   -2.5873     2456397.17899   -2.3095
 2456397.13120   -2.7236     2456397.14147   -2.5708     2456397.18025   -2.3021
 2456397.13231   -2.7324     2456397.14258   -2.5438     2456397.18151   -2.2889
 2456397.13342   -2.7218     2456397.14369   -2.5587     2456397.18276   -2.2743
 2456397.13453   -2.7305     2456397.14480   -2.5450     2456397.18402   -2.2779
 2456397.13563   -2.7100     2456397.14591   -2.5711     2456397.18527   -2.2696
 2456397.13673   -2.7190     2456397.14702   -2.5516     2456397.18653   -2.2502
 2456397.13783   -2.7159     2456397.14813   -2.5435     2456397.18779   -2.2447
 2456397.13893   -2.7103     2456397.14924   -2.5330     2456397.18905   -2.2028
 2456397.14004   -2.7027     2456397.15035   -2.5281     2456397.19031   -2.2160
 2456397.14115   -2.7078     2456397.15146   -2.5329     2456397.19157   -2.2139
 2456397.14226   -2.6797     2456397.15258   -2.5201     2456397.19282   -2.2048
 2456397.14337   -2.6934     2456397.15370   -2.5290     2456397.19408   -2.2052
 2456397.14448   -2.6780     2456397.15481   -2.5166     2456397.19533   -2.1830
 2456397.14559   -2.6998     2456397.15592   -2.5085     2456397.19618   -2.1783
 2456397.14670   -2.6816     2456397.15704   -2.4962     2456397.19718   -2.1676
 2456397.14781   -2.6744     2456397.15815   -2.5157     2456397.19819   -2.1670
 2456397.14892   -2.6676     2456397.15927   -2.4963     2456410.00152   -2.5673
 2456397.15003   -2.6731     2456397.16039   -2.4998     2456410.00264   -2.5708
 2456397.15114   -2.6625     2456397.16152   -2.4953     2456410.00374   -2.5689
 2456397.15226   -2.6611     2456397.16264   -2.4926     2456410.00484   -2.5736
 2456397.15337   -2.6601     2456397.16377   -2.4669     2456410.00595   -2.5906
 2456397.15449   -2.6465     2456397.16495   -2.4586     2456410.00705   -2.5863
 2456397.15560   -2.6426     2456397.16615   -2.4643     2456410.00816   -2.5897
 2456397.15671   -2.6495     2456397.16715   -2.4732     2456410.00927   -2.6048
 2456397.15783   -2.6306     2456397.16835   -2.4641     2456410.01038   -2.5950
 2456397.15895   -2.6286     2456397.16956   -2.4494     2456410.01150   -2.6076
 2456397.16007   -2.6180     2456397.17077   -2.4247     2456410.01277   -2.6008
 2456397.16119   -2.6135     2456397.17197   -2.4398     2456410.01541   -2.6104
 2456397.16232   -2.6079     2456397.17318   -2.4244     2456410.01651   -2.6123
 2456397.16344   -2.5957     2456397.17438   -2.4117     2456410.01763   -2.6120
 2456397.16460   -2.6047     2456397.17500   -2.4052     2456410.01873   -2.6150
 2456397.16581   -2.5852     2456397.17620   -2.3983     2456410.01985   -2.6293
 2456397.16681   -2.5959     2456397.17742   -2.3976     2456410.02096   -2.6216
 2456397.16801   -2.5774     2456397.17867   -2.3898     2456410.02207   -2.5986
 2456397.16921   -2.5608     2456397.17992   -2.3906     2456410.02319   -2.6031
 2456397.17042   -2.5622     2456397.18118   -2.3861     2456410.02430   -2.6083
 2456397.17163   -2.5528     2456397.18244   -2.3466     2456410.02538   -2.6151
 2456397.17283   -2.5503     2456397.18369   -2.3553     2456410.02638   -2.6106
 2456397.17403   -2.5337     2456397.18495   -2.3493     2456410.02738   -2.6055
 2456397.17586   -2.5374     2456397.18620   -2.3498     2456410.02833   -2.6301
 2456397.17706   -2.5250     2456397.18746   -2.3476     2456410.02910   -2.6398
 2456397.17831   -2.5227     2456397.18872   -2.3120     2456410.03005   -2.6369
 2456397.17957   -2.5103     2456397.18998   -2.3196     2456410.03100   -2.6369
 2456397.18082   -2.5019     2456397.19124   -2.3102     2456410.03196   -2.6491
 2456397.18208   -2.4899     2456397.19250   -2.2952     2456410.03291   -2.6378
 2456397.18333   -2.4773     2456397.19375   -2.2777     2456410.03386   -2.6327
 2456397.18459   -2.4727     2456397.19501   -2.2696     2456410.03480   -2.6312
 2456397.18585   -2.4591     2456397.19585   -2.2799     2456410.03575   -2.6298
 2456397.18710   -2.4597     2456410.00122   -2.6732     2456410.03670   -2.6307
 2456397.18837   -2.4431     2456410.00233   -2.6613     2456410.04048   -2.6465
 2456397.18963   -2.4371     2456410.00345   -2.6792     2456410.04143   -2.6196
 2456397.19088   -2.4248     2456410.00455   -2.6715     2456410.04238   -2.6351
 2456397.19214   -2.4279     2456410.00566   -2.6894     2456410.04332   -2.6230
 2456397.19340   -2.4187     2456410.00676   -2.6896     2456410.04427   -2.6435
 2456397.19465   -2.4141     2456410.00787   -2.6916     2456410.04522   -2.6517
 2456397.19675   -2.3841     2456410.00898   -2.6995     2456410.04617   -2.6291
 2456397.19776   -2.3932     2456410.01009   -2.6984     2456410.04693   -2.6365
 2456410.00090   -2.8004     2456410.01120   -2.6831     2456410.04883   -2.6248
 2456410.00201   -2.8045     2456410.01232   -2.7059     2456410.04978   -2.6323
 2456410.00312   -2.8186     2456410.01511   -2.7043     2456410.05167   -2.6273
 2456410.00423   -2.8173     2456410.01622   -2.7171     2456410.05340   -2.6261
 2456410.00533   -2.8239     2456410.01733   -2.7152     2456410.05435   -2.6197
 2456410.00644   -2.8304     2456410.01844   -2.7101     2456410.05530   -2.6236
 2456410.00754   -2.8305     2456410.01955   -2.7225     2456410.05625   -2.6328
 2456410.00865   -2.8355     2456410.02067   -2.7069     2456410.05790   -2.6398
 2456410.00976   -2.8369     2456410.02400   -2.7092     2456410.05885   -2.6359
 2456410.01088   -2.8404     2456410.02509   -2.7211     2456410.05980   -2.6096
 2456410.01199   -2.8478     2456410.02711   -2.7170     2456410.06173   -2.6220
 2456410.01478   -2.8427     2456410.02806   -2.7287     2456410.06269   -2.6371
 2456410.01590   -2.8462     2456410.02978   -2.7362     2456410.06364   -2.6403
 2456410.01700   -2.8491     2456410.03073   -2.7382     2456410.06537   -2.6125
 2456410.01812   -2.8446     2456410.03168   -2.7240     2456410.06633   -2.5999
 2456410.01922   -2.8506     2456410.03264   -2.7564     2456410.06729   -2.6285
 2456410.02034   -2.8559     2456410.03358   -2.7400     2456410.06825   -2.6061
 2456410.02145   -2.8476     2456410.03454   -2.7178     2456410.06921   -2.6259
 2456410.02257   -2.8481     2456410.03548   -2.7374     2456410.08772   -2.5909
 2456410.02368   -2.8560     2456410.03642   -2.7330     2456410.08869   -2.5836
 2456410.02580   -2.8498     2456410.03737   -2.7351     2456410.08966   -2.5676
 2456410.02680   -2.8502     2456410.03832   -2.7214     2456410.09063   -2.6016
 2456410.02778   -2.8514     2456410.03927   -2.7549     2456410.09160   -2.5749
 2456410.02873   -2.8562     2456410.04021   -2.7156     2456410.09257   -2.5885
 2456410.02950   -2.8635     2456410.04211   -2.7285     2456410.09353   -2.5647
 2456410.03045   -2.8863     2456410.04306   -2.7263     2456410.09450   -2.5716
 2456410.03140   -2.8551     2456410.04400   -2.7116     2456410.09547   -2.5780
 2456410.03331   -2.8542     2456410.04495   -2.7131     2456410.09643   -2.5559
 2456410.03426   -2.8737     2456410.04590   -2.7153     2456410.09740   -2.5558
 2456410.03520   -2.8616     2456410.04856   -2.7235     2456410.09836   -2.5421
 2456410.03615   -2.8589     2456410.04951   -2.7055     2456410.09933   -2.5287
 2456410.03709   -2.8835     2456410.05046   -2.7265     2456410.10030   -2.5621
 2456410.03899   -2.8682     2456410.05140   -2.7361     2456410.10102   -2.5224
 2456410.03993   -2.8707     2456410.05235   -2.7031     2456410.10199   -2.5282
 2456410.04183   -2.8724     2456410.05313   -2.7090     2456410.10296   -2.5407
 2456410.04278   -2.8654     2456410.05408   -2.7013     2456410.10392   -2.5621
 2456410.04373   -2.8544     2456410.05503   -2.7157     2456410.10489   -2.5445
 2456410.04467   -2.8701     2456410.05598   -2.7254     2456410.10587   -2.5368
 2456410.04562   -2.8570     2456410.05858   -2.7170     2456410.10666   -2.5611
 2456410.04657   -2.8616     2456410.05953   -2.7173     2456410.10764   -2.5165
 2456410.04733   -2.8542     2456410.06048   -2.7324     2456410.10861   -2.4939
 2456410.04828   -2.8610     2456410.06147   -2.7442     2456410.11015   -2.5308
 2456410.04923   -2.8525     2456410.06242   -2.7083     2456410.11112   -2.5156
 2456410.05018   -2.8598     2456410.06337   -2.7040     2456410.11210   -2.4923
 2456410.05112   -2.8651     2456410.06432   -2.7152     2456410.11308   -2.4756
 2456410.05207   -2.8595     2456410.06510   -2.7069     2456410.11503   -2.4861
 2456410.05285   -2.8702     2456410.06606   -2.7203     2456410.11601   -2.5024
 2456410.05380   -2.8670     2456410.06702   -2.7306     2456410.11699   -2.4717
 2456410.05475   -2.8679     2456410.06798   -2.7268     2456410.11798   -2.4897
 2456410.05570   -2.8660     2456410.06894   -2.7043     2456410.11897   -2.4826
 2456410.05665   -2.8495     2456410.08745   -2.6732     2456410.11995   -2.4643
 2456410.05830   -2.8695     2456410.08842   -2.6537     2456410.12094   -2.4826
 2456410.05925   -2.8525     2456410.08939   -2.6604     2456410.12192   -2.4684
 2456410.06020   -2.8394     2456410.09035   -2.6391     2456410.12290   -2.4737
 2456410.06116   -2.8573     2456410.09132   -2.6707     2456410.12389   -2.4817
 2456410.06214   -2.8598     2456410.09229   -2.6634     2456410.12488   -2.4424
 2456410.06309   -2.8552     2456410.09326   -2.6462     2456410.12586   -2.4640
 2456410.06404   -2.8603     2456410.09423   -2.6782     2456410.12684   -2.4431
 2456410.06482   -2.8648     2456410.09519   -2.6318     2456410.12782   -2.4933
 2456410.06578   -2.8408     2456410.09616   -2.6655     2456410.12977   -2.4705
 2456410.06673   -2.8775     2456410.09712   -2.6568     2456410.13075   -2.4487
 2456410.06769   -2.8657     2456410.09809   -2.6282     2456410.13173   -2.4061
 2456410.06865   -2.8400     2456410.09906   -2.6463     2456410.13271   -2.4602
 2456410.08716   -2.8163     2456410.10002   -2.6300     2456410.13368   -2.4341
 2456410.08813   -2.7908     2456410.10074   -2.6544     2456410.13466   -2.4501
 2456410.08910   -2.8098     2456410.10171   -2.6460     2456410.13564   -2.3833
 2456410.09007   -2.7658     2456410.10268   -2.6501     2456410.13661   -2.4369
 2456410.09104   -2.7836     2456410.10365   -2.6277     2456410.13759   -2.4048
 2456410.09201   -2.7705     2456410.10462   -2.6013     2456410.13857   -2.4254
 2456410.09297   -2.7834     2456410.10559   -2.6200     2456410.13954   -2.3888
 2456410.09394   -2.7794     2456410.10736   -2.6343     2456410.14027   -2.3793
 2456410.09491   -2.7901     2456410.10833   -2.6034     2456410.14124   -2.4213
 2456410.09587   -2.7792     2456410.10931   -2.6286     2456410.14222   -2.4005
 2456410.09684   -2.7643     2456410.10987   -2.5923     2456410.14319   -2.4084
 2456410.09781   -2.7495     2456410.11084   -2.6004     2456410.14417   -2.3737
 2456410.09877   -2.7556     2456410.11182   -2.5880     2456410.14515   -2.3909
 2456410.09974   -2.7650     2456410.11280   -2.5959     2456410.14612   -2.3696
 2456410.10143   -2.7627     2456410.11378   -2.6033     2456410.14710   -2.3975
 2456410.10240   -2.7450     2456410.11475   -2.5561     2456410.14808   -2.3506
 2456410.10336   -2.7550     2456410.11573   -2.6046     2456410.14906   -2.3623
 2456410.10433   -2.7594     2456410.11869   -2.5908     2456410.15004   -2.3372
 2456410.10530   -2.7246     2456410.11967   -2.5568     2456410.15102   -2.3373
 2456410.10628   -2.7137     2456410.12066   -2.5607     2456410.15200   -2.3794
 2456410.10708   -2.7354     2456410.12164   -2.5711     2456410.15299   -2.3295
 2456410.10805   -2.7456     2456410.12262   -2.5184     2456410.15397   -2.3585
 2456410.10902   -2.7263     2456410.12361   -2.5584     2456410.15495   -2.3222
 2456410.11056   -2.7145     2456410.12460   -2.5212     2456410.15593   -2.3244
 2456410.11153   -2.7197     2456410.12558   -2.5413     2456410.15691   -2.2905
 2456410.11251   -2.7377     2456410.12656   -2.5347     2456410.15790   -2.3031
 2456410.11349   -2.7215     2456410.12754   -2.5283     2456410.15888   -2.3130
 2456410.11446   -2.7032     2456410.12851   -2.5243     2456410.15987   -2.2602
 2456410.11544   -2.7036     2456410.12949   -2.5198     2456410.16086   -2.3023
 2456410.11643   -2.7142     2456410.13047   -2.5825     2456410.16184   -2.2751
 2456410.11741   -2.7186     2456410.13145   -2.4835     2456410.16282   -2.2573
 2456410.11840   -2.6764     2456410.13243   -2.5273     2456410.16462   -2.2908
 2456410.11938   -2.6721     2456410.13341   -2.5484     2456410.16569   -2.2435
 2456410.12037   -2.6694     2456410.13438   -2.5186     2456410.16645   -2.2403
 2456410.12135   -2.7041     2456410.13536   -2.5198     2456410.16751   -2.2458
 2456410.12233   -2.6667     2456410.13633   -2.5079     2456410.16858   -2.2327
 2456410.12332   -2.6656     2456410.13731   -2.5087     2456410.16965   -2.2363
 2456410.12431   -2.7021     2456410.13829   -2.5048     2456410.17072   -2.2447
 2456410.12529   -2.6833     2456410.13927   -2.4851     2456410.17179   -2.2452
 2456410.12627   -2.6529     2456410.13999   -2.5041     2456410.17285   -2.2082
 2456410.12725   -2.6861     2456410.14097   -2.4709     2456410.17391   -2.1941
 2456410.12823   -2.6888     2456410.14194   -2.4738     2456410.17497   -2.1786
 2456410.12920   -2.6625     2456410.14291   -2.4539     2456410.17603   -2.1776
 2456410.13018   -2.6641     2456410.14389   -2.4386     2456410.17709   -2.1440
 2456410.13116   -2.6298     2456410.14487   -2.4520     2456410.17814   -2.1897
 2456410.13214   -2.6699     2456410.14585   -2.4720     2456410.17920   -2.1206
 2456410.13312   -2.6263     2456410.14682   -2.4480     2456410.18026   -2.1503
 2456410.13409   -2.6612     2456410.14780   -2.4593     2456410.18132   -2.1918
 2456410.13507   -2.6665     2456410.14878   -2.4387     2456410.18344   -2.1595
 2456410.13605   -2.6492     2456410.14976   -2.4529     2456410.18556   -2.1238
 2456410.13702   -2.6616     2456410.15074   -2.4333     2456410.18662   -2.1392
 2456410.13800   -2.6227     2456410.15172   -2.4137     2456412.00542   -2.3517
 2456410.13898   -2.6471     2456410.15271   -2.4310     2456412.00651   -2.3526
 2456410.14068   -2.6083     2456410.15369   -2.4158     2456412.00765   -2.3474
 2456410.14165   -2.6090     2456410.15467   -2.4198     2456412.00878   -2.3320
 2456410.14263   -2.5999     2456410.15565   -2.4417     2456412.00992   -2.3331
 2456410.14360   -2.5970     2456410.15663   -2.4022     2456412.01106   -2.3223
 2456410.14458   -2.5883     2456410.15762   -2.4137     2456412.01196   -2.3008
 2456410.14556   -2.5448     2456410.15860   -2.3905     2456412.01309   -2.3138
 2456410.14653   -2.5878     2456410.15959   -2.3959     2456412.01427   -2.2903
 2456410.14751   -2.5517     2456410.16058   -2.3690     2456412.01544   -2.2877
 2456410.14849   -2.5811     2456410.16156   -2.3487     2456412.01662   -2.2655
 2456410.14947   -2.5441     2456410.16254   -2.3667     2456412.01780   -2.2639
 2456410.15045   -2.5498     2456410.16353   -2.3039     2456412.01898   -2.2684
 2456410.15143   -2.5544     2456410.16434   -2.3743     2456412.02024   -2.2482
 2456410.15242   -2.5326     2456410.16539   -2.3353     2456412.02142   -2.2420
 2456410.15340   -2.5500     2456410.16616   -2.3234     2456412.02261   -2.2318
 2456410.15438   -2.5294     2456410.16722   -2.3459     2456412.02379   -2.2260
 2456410.15536   -2.5183     2456410.16829   -2.3264     2456412.02497   -2.2243
 2456410.15634   -2.5531     2456410.16936   -2.3048     2456412.02615   -2.2088
 2456410.15733   -2.5439     2456410.17043   -2.3100     2456412.02733   -2.2042
 2456410.15831   -2.5021     2456410.17150   -2.3293     2456412.02851   -2.1880
 2456410.15930   -2.5172     2456410.17256   -2.2938     2456412.02970   -2.1836
 2456410.16029   -2.4777     2456410.17362   -2.2817     2456412.03185   -2.1546
 2456410.16127   -2.5205     2456410.17468   -2.3172     2456412.03304   -2.1781
 2456410.16225   -2.4924     2456410.17574   -2.2530     2456412.03423   -2.1667
 2456410.16324   -2.4546     2456410.17680   -2.2913     2456412.03541   -2.1432
 2456410.16405   -2.4632     2456410.17785   -2.2405     2456412.03660   -2.1505
 2456410.16508   -2.4627     2456410.17891   -2.2807     2456412.03779   -2.1222
 2456410.16691   -2.4658     2456410.17997   -2.2685     2456412.03996   -2.1373
 2456410.16798   -2.4143     2456410.18103   -2.2401     2456412.04115   -2.1412
 2456410.16905   -2.4470     2456410.18209   -2.2379     2456412.04198   -2.1263
 2456410.17012   -2.4499     2456410.18315   -2.2405     2456412.04318   -2.1433
 2456410.17118   -2.4066     2456410.18421   -2.2181     2456412.04437   -2.1333
 2456410.17225   -2.4225     2456410.18527   -2.2333     2456412.04556   -2.1168
 2456410.17331   -2.4220     2456410.18633   -2.2018     2456412.04675   -2.1228
 2456410.17437   -2.3892     2456412.00514   -2.4398     2456412.04794   -2.1348
 2456410.17543   -2.3786     2456412.00622   -2.4272     2456412.04913   -2.1419
 2456410.17649   -2.4250     2456412.00735   -2.4168     2456412.05032   -2.1304
 2456410.17754   -2.3693     2456412.00849   -2.4219     2456412.05154   -2.1329
 2456410.17860   -2.3788     2456412.00963   -2.4122     2456412.05273   -2.1353
 2456410.17966   -2.3651     2456412.01076   -2.4175     2456412.05392   -2.1096
 2456410.18072   -2.3396     2456412.01280   -2.3979     2456412.05511   -2.1456
 2456410.18178   -2.3633     2456412.01395   -2.3847     2456412.05630   -2.1239
 2456410.18284   -2.3544     2456412.01513   -2.3725     2456412.05750   -2.1398
 2456410.18390   -2.3504     2456412.01631   -2.3661     2456412.05869   -2.1235
 2456410.18496   -2.3900     2456412.01748   -2.3550     2456412.05988   -2.1248
 2456410.18602   -2.3356     2456412.01866   -2.3438     2456412.06107   -2.1232
 2456412.00482   -2.5670     2456412.01993   -2.3279     2456412.06226   -2.1289
 2456412.00588   -2.5545     2456412.02111   -2.3352     2456412.06346   -2.1211
 2456412.00702   -2.5620     2456412.02229   -2.3286     2456412.06465   -2.1179
 2456412.00816   -2.5416     2456412.02348   -2.3168     2456412.06584   -2.1218
 2456412.00929   -2.5503     2456412.02466   -2.2969     2456412.06703   -2.1350
 2456412.01043   -2.5348     2456412.02584   -2.3034     2456412.06822   -2.1348
 2456412.01157   -2.5233     2456412.02702   -2.2883     2456412.06941   -2.1270
 2456412.01247   -2.5169     2456412.02820   -2.2864     2456412.07061   -2.1232
 2456412.01360   -2.5186     2456412.02938   -2.2770     2456412.07180   -2.1360
 2456412.01477   -2.5056     2456412.03057   -2.2685     2456412.07298   -2.1195
 2456412.01595   -2.5030     2456412.03154   -2.2620     2456412.07415   -2.1313
 2456412.01713   -2.4893     2456412.03273   -2.2590     2456412.07532   -2.1381
 2456412.01831   -2.4736     2456412.03391   -2.2461     2456412.07650   -2.1424
 2456412.01957   -2.4688     2456412.03510   -2.2324     2456412.07768   -2.1300
 2456412.02075   -2.4650     2456412.03629   -2.2357     2456412.07885   -2.1344
 2456412.02193   -2.4560     2456412.03748   -2.2265     2456412.08003   -2.1374
 2456412.02312   -2.4532     2456412.03867   -2.2389     2456412.08120   -2.1419
 2456412.02430   -2.4396     2456412.03965   -2.2190     2456412.08238   -2.1429
 2456412.02548   -2.4214     2456412.04084   -2.2330     2456412.08356   -2.1532
 2456412.02666   -2.4211     2456412.04167   -2.2276     2456412.08475   -2.1667
 2456412.02784   -2.4270     2456412.04286   -2.2131     2456412.08593   -2.1527
 2456412.02902   -2.4171     2456412.04405   -2.2336     2456412.08687   -2.1725
 2456412.03021   -2.3949     2456412.04524   -2.2240     2456412.08805   -2.1882
 2456412.03118   -2.4055     2456412.04644   -2.2185     2456412.08924   -2.1804
 2456412.03237   -2.3893     2456412.04763   -2.2323     2456412.09042   -2.1782
 2456412.03355   -2.3834     2456412.04882   -2.2196     2456412.09161   -2.1837
 2456412.03474   -2.3841     2456412.05001   -2.2207     2456412.09280   -2.1978
 2456412.03593   -2.3764     2456412.05122   -2.2225     2456412.09374   -2.2327
 2456412.03712   -2.3600     2456412.05241   -2.2202     2456412.09493   -2.2291
 2456412.03831   -2.3713     2456412.05360   -2.2190     2456412.09613   -2.2314
 2456412.03928   -2.3548     2456412.05480   -2.2275     2456412.09732   -2.2373
 2456412.04047   -2.3504     2456412.05599   -2.2200     2456412.09852   -2.2460
 2456412.04250   -2.3652     2456412.05718   -2.2176     2456412.09971   -2.2541
 2456412.04370   -2.3548     2456412.05837   -2.2267     2456412.10091   -2.2613
 2456412.04488   -2.3490     2456412.05957   -2.2242     2456412.10211   -2.2651
 2456412.04608   -2.3534     2456412.06076   -2.2168     2456412.10331   -2.2657
 2456412.04727   -2.3507     2456412.06195   -2.2110     2456412.10450   -2.2959
 2456412.04846   -2.3469     2456412.06314   -2.2113     2456412.10570   -2.2876
 2456412.04965   -2.3514     2456412.06433   -2.2135     2456412.10690   -2.3041
 2456412.05086   -2.3424     2456412.06552   -2.2216     2456412.10810   -2.2976
 2456412.05205   -2.3566     2456412.06671   -2.2166     2456412.10930   -2.3358
 2456412.05324   -2.3427     2456412.06790   -2.2141     2456412.11049   -2.3027
 2456412.05444   -2.3327     2456412.06910   -2.2242     2456412.11169   -2.3226
 2456412.05563   -2.3478     2456412.07029   -2.2183     2456412.11289   -2.3476
 2456412.05682   -2.3504     2456412.07149   -2.2132     2456412.11409   -2.3486
 2456412.05801   -2.3485     2456412.07267   -2.2227     2456412.11528   -2.3483
 2456412.05921   -2.3535     2456412.07385   -2.2145     2456412.11648   -2.3401
 2456412.06040   -2.3547     2456412.07502   -2.2246     2456412.11768   -2.3728
 2456412.06159   -2.3400     2456412.07620   -2.2226     2456412.11888   -2.3702
 2456412.06278   -2.3428     2456412.07737   -2.2192     2456412.12108   -2.3968
 2456412.06397   -2.3479     2456412.07855   -2.2294     2456412.12229   -2.3973
 2456412.06516   -2.3508     2456412.07972   -2.2268     2456412.12350   -2.3945
 2456412.06635   -2.3548     2456412.08090   -2.2119     2456412.12472   -2.4009
 2456412.06754   -2.3413     2456412.08208   -2.2249     2456412.12593   -2.3830
 2456412.06874   -2.3494     2456412.08326   -2.2425     2456412.12714   -2.4103
 2456412.06993   -2.3421     2456412.08444   -2.2313     2456412.12835   -2.4371
 2456412.07112   -2.3497     2456412.08562   -2.2447     2456412.12957   -2.4337
 2456412.07232   -2.3373     2456412.08774   -2.2583     2456412.13041   -2.4101
 2456412.07350   -2.3536     2456412.08893   -2.2657     2456412.13163   -2.4230
 2456412.07467   -2.3370     2456412.09012   -2.2704     2456412.13885   -2.4479
 2456412.07584   -2.3462     2456412.09130   -2.2808     2456412.13964   -2.4870
 2456412.07702   -2.3519     2456412.09249   -2.2884     2456412.14079   -2.4824
 2456412.07819   -2.3544     2456412.09462   -2.3059     2456412.14193   -2.4623
 2456412.07937   -2.3487     2456412.09582   -2.3103     2456412.14307   -2.4603
 2456412.08055   -2.3504     2456412.09701   -2.3210     2456412.14385   -2.4571
 2456412.08172   -2.3566     2456412.09821   -2.3226     2456412.14499   -2.4859
 2456412.08291   -2.3667     2456412.09940   -2.3341     2456412.14613   -2.4717
 2456412.08408   -2.3741     2456412.10060   -2.3423     2456412.14728   -2.4913
 2456412.08527   -2.3800     2456412.10180   -2.3491                            
 2456412.08645   -2.3787     2456412.10299   -2.3608                            
 2456412.08739   -2.3782     2456412.10419   -2.3606                            
 2456412.08857   -2.3945     2456412.10539   -2.3724                            
 2456412.08976   -2.3959     2456412.10659   -2.3849                            
 2456412.09095   -2.4068     2456412.10778   -2.3819                            
 2456412.09214   -2.4165     2456412.10898   -2.3978                            
 2456412.09332   -2.4159     2456412.11018   -2.4147                            
 2456412.09427   -2.4373     2456412.11138   -2.4119                            
 2456412.09546   -2.4323     2456412.11258   -2.3984                            
 2456412.09665   -2.4523     2456412.11377   -2.4337                            
 2456412.09785   -2.4409     2456412.11497   -2.4489                            
 2456412.09904   -2.4581     2456412.11617   -2.4445                            
 2456412.10024   -2.4520     2456412.11737   -2.4378                            
 2456412.10144   -2.4768     2456412.11857   -2.4520                            
 2456412.10263   -2.4778     2456412.11976   -2.4568                            
 2456412.10383   -2.4860     2456412.12076   -2.4536                            
 2456412.10503   -2.5012     2456412.12197   -2.4450                            
 2456412.10623   -2.5113     2456412.12319   -2.4657                            
 2456412.10743   -2.5091     2456412.12440   -2.4943                            
 2456412.10862   -2.5151     2456412.12561   -2.5039                            
 2456412.10982   -2.5370     2456412.12683   -2.4872                            
 2456412.11102   -2.5243     2456412.12804   -2.5082                            
 2456412.11222   -2.5326     2456412.12925   -2.4877                            
 2456412.11342   -2.5386     2456412.13010   -2.5129                            
 2456412.11461   -2.5439     2456412.13131   -2.5112                            
 2456412.11581   -2.5565     2456412.13253   -2.5113                            
 2456412.11701   -2.5612     2456412.13855   -2.5340                            
 2456412.11821   -2.5751     2456412.13934   -2.5383                            
 2456412.11941   -2.5847     2456412.14049   -2.5410                            
 2456412.12041   -2.5728     2456412.14163   -2.5592                            
 2456412.12161   -2.5929     2456412.14277   -2.5435                            
 2456412.12282   -2.5803     2456412.14355   -2.5611                            
 2456412.12404   -2.5930     2456412.14469   -2.5671                            
 2456412.12525   -2.6046     2456412.14583   -2.5593                            
 2456412.12646   -2.6104     2456412.14698   -2.5837                            
 2456412.12768   -2.6230                                                        
 2456412.12889   -2.6158                                                        
 2456412.13095   -2.6391                                                        
 2456412.13216   -2.6290                                                        
 2456412.13820   -2.6602                                                        
 2456412.14015   -2.6687                                                        
 2456412.14129   -2.6787                                                        
 2456412.14243   -2.6706                                                        
 2456412.14435   -2.6927                                                        
 2456412.14549   -2.6906                                                        
 2456412.14663   -2.7039                                                        
----------------------------------------------------------------------------------

==> table2.dat <==
Table 2. Observed PE and CCD times of minimum light for UZ Leo.
===============================================================================================
    HJD          Error        Epoch       O-Cfull   Min     References                          
(2,400,000+)   
-----------------------------------------------------------------------------------------------
34,041.4777                  -9,318.0    -0.00092    I      Smith (1959)                          
34,478.4295                  -8,611.0    -0.00159    I      Hinderer (1960)                       
34,486.4650                  -8,598.0    -0.00057    I      van Houten (1956)                     
34,864.3967                  -7,986.5    +0.00102    II     Hinderer (1960)                       
35,873.655                   -6,353.5    +0.00274    II     Broglia \& Lenouvel (1960)                    
38,855.6932                  -1,528.5    -0.00258    II     Binnendijk (1972)                     
40,673.6666                   1,413.0    -0.00114    I      Binnendijk (1972)                     
41,767.606                    3,183.0    +0.00031    I      Strauss (1976)                        
44,638.4321    +/-0.0002      7,828.0    +0.00165    I      Yang \& Liu (1982)                    
45,079.402                    8,541.5    -0.00576    II     Diethelm (1982)                       
46,121.438                   10,227.5    -0.00030    II     Diethelm (1985)                       
47,240.4209                  12,038.0    +0.00274    I      Heged\"us \& J\"ager (1992)           
47,265.4428                  12,078.5    -0.00641    II     H\"ubscher \& Lichtenknecker (1988)   
47,266.3783                  12,080.0    +0.00200    I      Heged\"us \& J\"ager (1992)           
47,270.3919                  12,086.5    -0.00172    II     Diethelm (1988)                       
47,942.8394                  13,174.5    +0.00602    II     Heged\"us \& J\"ager (1992)           
48,359.3957                  13,848.5    -0.00462    II     H\"ubscher et al. (1991)              
48,359.3957                  13,848.5    -0.00462    II     H\"ubscher et al. (1991)              
48,359.3985                  13,848.5    -0.00182    II     H\"ubscher et al. (1991)              
48,359.4010                  13,848.5    +0.00067    II     H\"ubscher et al. (1991)              
48,359.4017                  13,848.5    +0.00137    II     H\"ubscher et al. (1991)              
48,359.403     +/-0.006      13,848.5    +0.00267    II     Diethelm (1991)                       
48,723.4343    +/-0.0008     14,437.5    +0.00116    II     H\"ubscher et al. (1992)              
48,723.4346    +/-0.0008     14,437.5    +0.00146    II     H\"ubscher et al. (1992)              
48,723.4350    +/-0.0017     14,437.5    +0.00186    II     H\"ubscher et al. (1992)              
49,734.5686                  16,073.5    +0.00061    II     Agerer \& H\"ubscher (1996)           
49,778.450     +/-0.002      16,144.5    +0.00020    II     Agerer \& H\"ubscher (1996)           
50,507.445     +/-0.002      17,324.0    +0.00037    I      Biro et al. (1998)                    
50,509.6065    +/-0.0010     17,327.5    -0.00132    II     Biro et al. (1998)                    
50,510.5374    +/-0.0006     17,329.0    +0.00249    I      Biro et al. (1998)                    
50,512.3876    +/-0.0005     17,332.0    -0.00146    I      Biro et al. (1998)                    
50,541.4396    +/-0.0007     17,379.0    +0.00197    I      Agerer \& H\"ubscher (1998)           
50,851.702     +/-0.005      17,881.0    +0.00088    I      Paschke (1998)                        
51,262.3983    +/-0.0008     18,545.5    -0.00045    II     Agerer \& H\"ubscher (2000)           
52,325.1456                  20,265.0    -0.00040    I      Nagai (2003)                          
52,343.0714                  20,294.0    +0.00175    I      Nagai (2003)                          
52,343.9962                  20,295.5    -0.00053    II     Nagai (2003)                          
52,368.4090    +/-0.0008     20,335.0    -0.00096    I      Diethelm (2002)                       
52,767.3666    +/-0.0003     20,980.5    +0.00094    II     Borkovits et al. (2003)               
52,785.5981    +/-0.0004     21,010.0    -0.00024    I      Dvorak (20004)                        
53,009.3343                  21,372.0    -0.00075    I      Nagai (2005)                          
53,076.3932    +/-0.0004     21,480.5    -0.00107    II     Aksu et al. (2005)                    
53,406.4350    +/-0.0002     22,014.5    -0.00202    II     H\"ubscher et al. (2006)              
53,411.6875    +/-0.0011     22,023.0    -0.00301    I      Ogloza et al. (2008)                  
53,417.8727    +/-0.0003     22,033.0    +0.00160    I      Nelson (2006)                         
53,419.7261    +/-0.0007     22,036.0    +0.00083    I      Ogloza et al. (2008)                  
53,430.2298    +/-0.0001     22,053.0    -0.00245    I      Kreiner et al. (2001)                 
53,430.2327                  22,053.0    +0.00044    I      Nagai (2006)                          
53,431.7765    +/-0.0001     22,055.5    -0.00089    II     Kreiner et al. (2001)                 
53,432.7033    +/-0.0008     22,057.0    -0.00118    I      Ogloza et al. (2008)                  
53,446.6112    +/-0.0008     22,079.5    +0.00041    II     Ogloza et al. (2008)                  
53,482.4583    +/-0.0005     22,137.5    +0.00016    II     H\"ubscher et al. (2005)              
53,483.3874    +/-0.0004     22,139.0    +0.00217    I      H\"ubscher et al. (2005)              
53,758.4218    +/-0.0003     22,584.0    +0.00076    I      Kreiner et al. (2001)                 
53,759.65723   +/-0.00007    22,586.0    +0.00007    I      Zola et al. (2010)                    
53,760.58422   +/-0.00008    22,587.5    -0.00002    II     Zola et al. (2010)                    
53,799.2132                  22,650.0    +0.00032    I      Nagai (2007)                          
54,207.4404    +/-0.0005     23,310.5    -0.00006    II     H\"ubscher (2007)                     
54,216.4035    +/-0.0005     23,325.0    +0.00118    I      H\"ubscher (2007)                     
54,216.4043    +/-0.0005     23,325.0    +0.00198    I      Quester (2007)                        
54,255.3401    +/-0.0003     23,388.0    +0.00008    I      Do\v gru et al. (2007)                
54,829.5157    +/-0.0003     24,317.0    -0.00114    I      H\"ubscher et al. (2010)              
54,862.8941    +/-0.0014     24,371.0    +0.00204    I      Diethelm (2009)                       
54,907.3924    +/-0.0030     24,443.0    +0.00007    I      H\"ubscher et al. (2010)              
54,912.3368    +/-0.0001     24,451.0    +0.00000    I      H\"ubscher et al. (2010)              
55,259.3760    +/-0.0001     25,012.5    -0.00127    II     H\"ubscher et al. (2012)              
55,273.9002    +/-0.0006     25,036.0    -0.00148    I      Diethelm (2010)                       
55,279.4657    +/-0.0002     25,045.0    +0.00147    I      Brat et al. (2011)                    
55,280.3911    +/-0.0002     25,046.5    -0.00021    II     Brat et al. (2011)                    
55,305.4238    +/-0.0008     25,087.0    +0.00106    I      H\"ubscher \& Monninger (2010)        
55,340.3432    +/-0.0015     25,143.5    +0.00008    II     Do\v gru et al. (2011)                
55,591.8920    +/-0.0003     25,550.5    -0.00155    II     Diethelm (2011)                       
55,619.0874                  25,594.5    -0.00080    II     Nagai (2012)                          
55,625.5767    +/-0.0003     25,605.0    -0.00113    I      Samolyk (2011)                        
55,632.3762    +/-0.0010     25,616.0    -0.00029    I      H\"ubscher et al. (2012)              
55,661.4231    +/-0.0005     25,663.0    -0.00222    I      Samolyk (2012)                        
55,959.9478    +/-0.0006     26,146.0    -0.00070    I      Diethelm (2012)                       
56,001.0485                  26,212.5    -0.00103    II     Nagai (2013)                          
56,012.17540   +/-0.00019    26,230.5    +0.00077    II     this paper                            
56,013.10174   +/-0.00017    26,232.0    +0.00002    I      this paper                            
56,018.6659    +/-0.0011     26,241.0    +0.00164    I      Diethelm (2012)                       
56,025.15386   +/-0.00027    26,251.5    -0.00003    II     this paper                            
56,027.00860   +/-0.00018    26,254.5    +0.00052    II     this paper                            
56,034.11605   +/-0.00028    26,266.0    +0.00027    I      this paper                            
56,035.04273   +/-0.00013    26,267.5    -0.00013    II     this paper                            
56,366.01501   +/-0.00024    26,803.0    +0.00056    I      this paper                            
56,371.5797    +/-0.0021     26,812.0    +0.00271    I      H\"ubscher (2014)                     
56,383.01067   +/-0.00013    26,830.5    -0.00044    II     this paper                            
56,395.98998   +/-0.00042    26,851.5    -0.00042    II     this paper                            
56,398.4630    +/-0.0002     26,855.5    +0.00035    II     H\"ubscher (2014)                     
56,412.06015   +/-0.00016    26,877.5    +0.00016    II     this paper                            
56,689.8780    +/-0.0003     27,327.0    -0.00050    I      Nelson (2015)                         
56,716.4548    +/-0.0002     27,370.0    -0.00034    I      Ho\v{n}kov\'a et al. (2015)           
56,723.5624    +/-0.0066     27,381.5    -0.00044    II     H\"ubscher \& Lehmann (2015)          
56,725.4164    +/-0.0037     27,384.5    -0.00063    II     H\"ubscher \& Lehmann (2015)          
56,726.3443    +/-0.0003     27,386.0    +0.00017    I      Ho\v{n}kov\'a et al. (2015)           
56,726.3446    +/-0.0043     27,386.0    +0.00047    I      H\"ubscher \& Lehmann (2015)          
56,726.6523    +/-0.0043     27,386.5    -0.00085    II     H\"ubscher \& Lehmann (2015)          
56,728.5072    +/-0.0049     27,389.5    -0.00013    II     H\"ubscher \& Lehmann (2015)          
57,022.7090    +/-1.0000     27,865.5    +0.00436    II     Paschke(2016)                         
57,090.3818    +/-0.0057     27,975.0    -0.00060    I      H\"ubscher (2016)                     
57,094.4009    +/-0.0010     27,981.5    +0.00109    II     H\"ubscher (2016)                     
57,110.1608                  28,007.0    +0.00042    I      Nagai (2016)                          
57,786.31779   +/-0.00017    29,101.0    -0.00260    I      this paper                            
57,788.17608   +/-0.00012    29,104.0    +0.00149    I      this paper                            
-----------------------------------------------------------------------------------------------

